Measurement of the $t\bar{t}Z$ and $t\bar{t}W$ cross sections in proton-proton collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

A measurement of the associated production of a top-quark pair ($t\bar{t}$) with a vector boson ($W$, $Z$) in proton-proton collisions at a center-of-mass energy of 13 TeV is presented, using $36.1$ fb$^{-1}$ of integrated luminosity collected by the ATLAS detector at the Large Hadron Collider. Events are selected in channels with two same- or opposite-sign leptons (electrons or muons), three leptons or four leptons, and each channel is further divided into multiple regions to maximize the sensitivity of the measurement. The $t\bar{t}Z$ and $t\bar{t}W$ production cross sections are simultaneously measured using a combined fit to all regions. The best-fit values of the production cross sections are $\sigma_{t\bar{t}Z} = 0.95 \pm 0.08_{\mathrm{stat.}} \pm 0.10_{\mathrm{syst.}}$ pb and $\sigma_{t\bar{t}W} = 0.87 \pm 0.13_{\mathrm{stat.}} \pm 0.14_{\mathrm{syst.}}$ pb in agreement with the Standard Model predictions. The measurement of the $t\bar{t}Z$ cross section is used to set constraints on effective field theory operators which modify the $t\bar{t}Z$ vertex.

==> atlas_authlist.csv <==
"CERN CCID","Last Name LaTeX","First Name LaTeX","Initials","Email","Institute Id","Institute","Country"
"435206","Maio","Am\'elia","A.","amelia@lip.pt","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"419463","Onofre","Ant\'onio","A.","Antonio.Onofre@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"396257","Gomes","Agostinho","A.","Agostinho.Gomes@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"546281","Saraiva","Jo\~ao","J.G.","Gentil.Joao.Mendes.Saraiva@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"579052","Veloso","Filipe","F.","Filipe.Veloso@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"579053","Castro","Nuno Filipe","N.F.","nuno.castro@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"446299","Wolters","Helmut","H.","helmut@lip.pt","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"417301","Murray","Bill","W.J.","bill.murray@cern.ch","271","Department of Physics, University of Warwick, Coventry","United Kingdom"
"369379","Aguilar-Saavedra","Juan Antonio","J.A.","Juan.Antonio.Aguilar.Saavedra@cern.ch","236","Departamento de F\'isica Teorica y del Cosmos, Universidad de Granada, Granada (Spain)","Spain"
"502982","Yang","Haijun","H.J.","Haijun.Yang@cern.ch","279","School of Physics and Astronomy, Shanghai Jiao Tong University, KLPPAC-MoE, SKLPPC, Shanghai","China"
"659479","Jorge","Pedro","P.M.","Pedro.Mendes.Jorge@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"676768","Salvucci","Antonio","A.","Antonio.Salvucci@cern.ch","293","Department of Physics, Chinese University of Hong Kong, Shatin, N.T., Hong Kong","China"
"446640","Tsybychev","Dmitri","D.","tsybych@sbhep.physics.sunysb.edu","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"683536","Fiolhais","Miguel","M.C.N.","Miguel.Castro.Nunes.Fiolhais@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"684554","Machado Miguens","Joana","J.","jmiguens@cern.ch","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"694735","Li","Shu","S.","shu.li@cern.ch","318","Tsung-Dao Lee Institute, Shanghai","China"
"699060","Amor Dos Santos","Susana Patricia","S.P.","susana.patricia.santos@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"700272","Tavares Delgado","Ademar","A.","Ademar.Tavares.Delgado@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"706942","Galhardo","Bruno","B.","Bruno.Galhardo@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"684051","Chisholm","Andrew","A.S.","andrew.chisholm@cern.ch","34","CERN, Geneva","Switzerland"
"720747","Yatsenko","Elena","E.","Elena.Yatsenko@cern.ch","279","School of Physics and Astronomy, Shanghai Jiao Tong University, KLPPAC-MoE, SKLPPC, Shanghai","China"
"740137","Kato","Chikuma","C.","chikuma.kato@cern.ch","318","Tsung-Dao Lee Institute, Shanghai","China"
"741094","Pedro","Rute","R.","rute.costa.batalha.pedro@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"748583","Zhao","Yongke","Y.","yongke.zhao@cern.ch","129","Institute of Frontier and Interdisciplinary Science and Key Laboratory of Particle Physics and Particle Irradiation (MOE), Shandong University, Qingdao","China"
"757894","Bokan","Petar","P.","petar.bokan@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"607275","Schott","Matthias","M.","Matthias.Schott@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"477435","Korn","Andreas","A.","Andreas.Korn@cern.ch","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"756060","Zei{\ss}ner","Sonja Verena","S.V.","sonja.verena.bartkowski@cern.ch","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"424490","Puzo","Patrick","P.","puzop@mail.cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"664686","Caforio","Davide","D.","Davide.Caforio@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"819901","He","Fudong","F.","hfd@mail.ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"784306","Vaidya","Amal","A.","amal.vaidya.15@ucl.ac.uk","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"658056","Zwalinski","Lukasz","L.","Lukasz.Zwalinski@cern.ch","34","CERN, Geneva","Switzerland"
"378331","Brooijmans","Gustaaf","G.","gusbroo@nevis.columbia.edu","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"798959","Weber","Christian","C.","christian.weber@yale.edu","161","Department of Physics, Yale University, New Haven CT","United States of America"
"662221","Lipeles","Elliot","E.","Elliot.David.Lipeles@cern.ch","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"448770","Maslennikov","Alexey","A.L.","alexei.maslennikov@cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"440473","Watkins","Peter","P.M.","pmw@hep.ph.bham.ac.uk","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"748582","Koulouris","Aimilianos","A.","aimilianos.koulouris@gmail.com","14","Physics Department, National Technical University of Athens, Zografou","Greece"
"679537","Sanchez Pineda","Arturo Rodolfo","A.","arturos@cern.ch","151","INFN Gruppo Collegato di Udine, Sezione di Trieste, Udine","Italy"
"703388","Benitez","Jose","J.","Jose.Benitez@cern.ch","195","University of Iowa, Iowa City IA","United States of America"
"715884","Berta","Peter","P.","Peter.Berta@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"438513","Vazeille","Francois","F.","vazeille@clermont.in2p3.fr","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"484879","Petersen","Troels","T.C.","Troels.Petersen@cern.ch","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"443995","Weiser","Christian","C.","Christian.Weiser@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"746759","Cairo","Valentina","V.M.M.","valentina.maria.cairo@cern.ch","1","Physics Department, SUNY Albany, Albany NY","United States of America"
"743302","Gach","Grzegorz","G.P.","ggach@cern.ch","41","AGH University of Science and Technology, Faculty of Physics and Applied Computer Science, Krakow","Poland"
"711802","Janssen","Jens","J.","Jens.Janssen@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"780869","Morris","Alice Polyxeni","A.P.","alice. morris@me.com","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"596963","Bednyakov","Vadim","V.A.","Vadim.Bednyakov@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"784098","Birman","Mattias","M.","mattias.birman@gmail.com","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"803592","Rossi","Edoardo","E.","edoardo.rossi@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"620968","Toms","Konstantin","K.","Konstantin.Toms@cern.ch","99","Department of Physics and Astronomy, University of New Mexico, Albuquerque NM","United States of America"
"621897","Cochran","James H.","J.","cochran61@gmail.com","61","Department of Physics and Astronomy, Iowa State University, Ames IA","United States of America"
"704309","Freund","Werner Spolidoro","W. S.","wsfreund@gmail.com","121","Universidade Federal do Rio De Janeiro COPPE/EE/IF, Rio de Janeiro","Brazil"
"714760","Giulini","Maddalena","M.","maddalena.giulini@cern.ch","250","Physikalisches Institut, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"373073","Xella","Stefania","S.","xella@nbi.dk","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"373987","Benhammou","Yan","Y.","ybenham@cern.ch","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"764315","McNamara","Peter Charles","P.C.","petermn@student.unimelb.edu.au","82","School of Physics, University of Melbourne, Victoria","Australia"
"756289","Vergel Infante","Carlos Miguel","C.M.","cmvergel@iastate.edu","61","Department of Physics and Astronomy, Iowa State University, Ames IA","United States of America"
"750823","Smith","Joshua Wyatt","J.W.","joshua.wyatt.smith@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"758061","Farina","Edoardo Maria","E.M.","edoardo.maria.farina@cern.ch","108","INFN Sezione di Pavia","Italy"
"636236","Nakamura","Koji","K.","Koji.Nakamura@cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"612057","Kataoka","Yousuke","Y.","yousuke.kataoka@cern.ch","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"631754","Hadavand","Haleh Khani","H.K.","haleh.hadavand@cern.ch","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"766268","Chargeishvili","Bakar","B.","bakar.chargeishvili@gmail.com","140","High Energy Physics Institute, Tbilisi State University, Tbilisi","Georgia"
"751359","Nguyen Manh","Tuan","T.","tuan.nguyen.manh@cern.ch","88","Group of Particle Physics, University of Montreal, Montreal QC","Canada"
"640871","Hays","Chris","C.P.","chris.hays@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"676015","Janus","Michel","M.","michel.janus@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"782668","Freund","Benjamin","B.","benjamin.freund@mail.mcgill.ca","88","Group of Particle Physics, University of Montreal, Montreal QC","Canada"
"761426","Majersky","Oliver","O.","oliver.majersky@cern.ch","28","Faculty of Mathematics, Physics and Informatics, Comenius University, Bratislava","Slovak Republic"
"749711","Hostiuc","Alexandru","A.","alexandru.hostiuc@cern.ch","157","Department of Physics, University of Washington, Seattle WA","United States of America"
"693668","Camacho Toro","Reina","R.","reina.camacho@cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"655057","Chen","Xin","X.","xin.chen@cern.ch","298","Physics Department, Tsinghua University, Beijing","China"
"514817","Kruse","Mark","M.C.","mkruse@phy.duke.edu","46","Department of Physics, Duke University, Durham NC","United States of America"
"434154","Stugu","Bjarne","B.","bjarne.stugu@ift.uib.no","20","Department for Physics and Technology, University of Bergen, Bergen","Norway"
"417906","Nessi","Marzio","M.","Marzio.Nessi@cern.ch","34","CERN, Geneva","Switzerland"
"694891","Keyes","Robert","R. A.","Robert.Aidan.Keyes@cern.ch","81","Department of Physics, McGill University, Montreal QC","Canada"
"495764","Gutierrez","Phillip","P.","Phillip.Gutierrez@cern.ch","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"679587","Rezanova","Olga","O.L.","Olga.Beloborodova@cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"634489","Kastanas","Alex","A.","alex.kastanas@gmail.com","134","Department of Physics, Stockholm University","Sweden"
"547940","Corradi","Massimo","M.","Massimo.Corradi@cern.ch","124","INFN Sezione di Roma","Italy"
"385070","Dallapiccola","Carlo","C.","Carlo.Dallapiccola@cern.ch","164","Department of Physics, University of Massachusetts, Amherst MA","United States of America"
"735097","White","Ryan","R.","ryan.white@usm.cl","205","Departamento de F\'isica, Universidad T\'ecnica Federico Santa Mar\'ia, Valpara\'iso","Chile"
"752112","Heinrich","Jochen Jens","J.J.","jochen.jens.heinrich@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"761147","Li","Qi","Q.","qili@ihep.ac.cn","UCAS","University of Chinese Academy of Science (UCAS), Beijing","China"
"747717","Schenck","Ferdinand","F.","ferdinand.schenck@cern.ch","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"393256","Froidevaux","Daniel","D.","Daniel.Froidevaux@cern.ch","34","CERN, Geneva","Switzerland"
"674417","Anders","Christoph Falk","C.F.","christoph.falk.anders@cern.ch","250","Physikalisches Institut, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"819533","Ricci","Ester","E.","ester.ricci@cern.ch","308","INFN-TIFPA","Italy"
"678846","Martin","Christopher Blake","C.B.","christopher.blake.martin@cern.ch","101","Ohio State University, Columbus OH","United States of America"
"418449","Nikolaenko","Vladimir","V.","vladimir.nikolaenko@cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"684891","Artoni","Giacomo","G.","giacomo.artoni@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"743967","Li","Quanyin","Q.Y.","quanyin.li@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"660936","Zabinski","Bartlomiej","B.","bartlomiej.zabinski@cern.ch","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"812701","Vallance","Robert Adam","R.A.","robert.vallance@ntlworld.com","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"434794","Tanaka","Reisaburo","R.","Reisaburo.Tanaka@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"751125","Nelson","Michael Edward","M.E.","michael.nelson@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"805683","Wang","Yufeng","Y.","wyufeng@mail.ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"784219","Yallup","David","D.P.","david.yallup.15@ucl.ac.uk","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"657324","Petit","Elisabeth","E.","elisabeth.petit@cern.ch","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"391103","Fayard","Louis","L.","lfayard@in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"669092","Mete","Alaettin Serhan","A.S.","Alaettin.Serhan.Mete@cern.ch","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"751740","Liu","Yanlin","Y.L.","yanlin.liu@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"445305","Buzykaev","Aleksey","A.R.","alexey.buzykaev@cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"379703","Calvet","David","D.","calvet@in2p3.fr","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"404288","Kartvelishvili","Vakhtang","V.","Vakhtang.Kartvelishvili@cern.ch","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"406368","Krasny","Mieczyslaw Witold","M.W.","krasny@mail.cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"750433","Zeng","Jian Cong","J.C.","jian.cong.zeng@cern.ch","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"404937","King","Barry","B. T.","kng@mail.cern.ch","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"681254","Hern\'andez Jim\'enez","Yesenia","Y.","Yesenia@cern.ch","261","School of Physics, University of the Witwatersrand, Johannesburg","South Africa"
"730552","Li","Yichen","Y.","yichen.li@cern.ch","132","Department Physik, Universit\"{a}t Siegen, Siegen","Germany"
"555617","Fiorini","Luca","L.","luca.fiorini@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"783019","De Beurs","Marcus","M.","mdebeurs@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"741032","Jejelava","Juansher","J.","Juansher.Jejelava@cern.ch","139","E. Andronikashvili Institute of Physics, Iv. Javakhishvili Tbilisi State University, Tbilisi","Georgia"
"805785","Ignazzi","Rosanna","R.","ignazzi@nbi.ku.dk","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"767239","Napolitano","Fabrizio","F.","fabrizio.napolitano@kip.uni-heidelberg.de","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"720735","Negrini","Matteo","M.","matteo.negrini@cern.ch","167","INFN Sezione di Bologna","Italy"
"708089","Plotnikova","Elena","E.","Elena.Plotnikova@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"694109","Kar","Deepak","D.","deepak.kar@cern.ch","261","School of Physics, University of the Witwatersrand, Johannesburg","South Africa"
"703568","Gul","Umar","U.","umar.gul@cern.ch","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"431884","Simion","Stefan","S.","simion@in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"745837","Saimpert","Matthias","M.","matthias.saimpert@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"407489","Landgraf","Ulrich","U.","Landgraf@physik.uni-freiburg.de","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"652033","Abbott","Brad","B.","abbott@nhn.ou.edu","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"762297","Wolf","Tim Michael Heinz","T.M.H.","twolf@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"737822","Zhang","Ruiqi","R.","ruzhang@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"708068","Pagan Griso","Simone","S.","Simone.Pagan.Griso@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"703633","Longo","Luigi","L.","luigi.longo@cern.ch","69","INFN Sezione di Lecce","Italy"
"719121","\'{A}lvarez Piqueras","Dami\'{a}n","D.","dalpiq@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"737289","Magerl","Veronika","V.","v.magerl@gmx.at","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"684250","Glatzer","Julian","J.","julian.glatzer@cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"603544","Mindur","Bartosz","B. ","bartosz.mindur@agh.edu.pl","41","AGH University of Science and Technology, Faculty of Physics and Applied Computer Science, Krakow","Poland"
"429843","Schegelsky","Valery","V.A.","schel3@mail.cern.ch","110","Konstantinov Nuclear Physics Institute of National Research Centre "Kurchatov Institute", PNPI, St. Petersburg","Russia"
"441148","Wielers","Monika","M.","Monika.Wielers@cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"763091","Raine","John Andrew","J.A.","johnny.raine@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"399045","Hansen","Jorn Dines","J.D.","dines@nbi.dk","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"735012","Sales De Bruin","Pedro Henrique","P.H.","psalesde@cern.ch","152","Department of Physics and Astronomy, University of Uppsala, Uppsala","Sweden"
"707139","Held","Alexander","A.","alheld@triumf.ca","155","Department of Physics, University of British Columbia, Vancouver BC","Canada"
"732346","Jongmanns","Jan","J.","jan.jongmanns@kip.uni-heidelberg.de","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"644660","Black","Kevin","K.M.","","26","Department of Physics, Boston University, Boston MA","United States of America"
"414244","Mehta","Andrew","A.","mehta@hep.ph.liv.ac.uk","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"648492","Rogan","Christopher Sean","C.S.","crogan@cern.ch","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"749517","Heinz","Christian","C.","christian.heinz@cern.ch","177","II. Physikalisches Institut, Justus-Liebig-Universit{\"a}t Giessen, Giessen","Germany"
"650128","Mashinistov","Ruslan","R.","Ruslan.Mashinistov@cern.ch","90","P.N. Lebedev Physical Institute of the Russian Academy of Sciences, Moscow","Russia"
"444257","Lucotte","Arnaud","A.","lucotte@lpsc.in2p3.fr","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"628717","Tsiareshka","Pavel","P.V.","Pavel.Tereshko@cern.ch","86","B.I. Stepanov Institute of Physics, National Academy of Sciences of Belarus, Minsk","Belarus"
"419840","Ouraou","Ahmimed","A.","ouraou@hep.saclay.cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"372907","Bartoldus","Rainer","R.","bartoldu@slac.stanford.edu","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"552607","Wagner","Wolfgang","W.","wgw@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"820165","Balaji","Shyam","S.","sbal0781@uni.sydney.edu.au","137","School of Physics, University of Sydney, Sydney","Australia"
"699019","Guescini","Francesco","F.","francesco.guescini@cern.ch","148","TRIUMF, Vancouver BC","Canada"
"719336","Smykiewicz","Andrzej","A.","Andrzej.Smykiewicz@ifj.edu.pl","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"632715","Sansoni","Andrea","A.","sansoni@lnf.infn.it","47","INFN e Laboratori Nazionali di Frascati, Frascati","Italy"
"405018","Kirk","Julie","J.","Julie.Kirk@stfc.ac.uk","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"490679","Shochet","Mel","M. J.","shochet@hep.uchicago.edu","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"797483","Corrigan","Eric Edward","E.E.","eric.corrigan@hep.lu.se","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"735844","Perrella","Sabrina","S.","perrella@na.infn.it","97","INFN Sezione di Napoli","Italy"
"385745","De Groot","Nicolo","N.","nicolo@nikhef.nl","120","Institute for Mathematics, Astrophysics and Particle Physics, Radboud University Nijmegen/Nikhef, Nijmegen","Netherlands"
"369062","Abdinov","Ovsat","O.","Ovsat.Abdinov@cern.ch","16","Institute of Physics, Azerbaijan Academy of Sciences, Baku","Azerbaijan"
"741412","Pandini","Carlo Enrico","C.E.","carlo.enrico.pandini@cern.ch","34","CERN, Geneva","Switzerland"
"658134","Newman","Paul","P.R.","prn@hep.ph.bham.ac.uk","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"476929","Ker\v{s}evan","Borut Paul","B.P.","borut.kersevan@cern.ch","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"720896","Polifka","Richard","R.","Richard.Polifka@cern.ch","34","CERN, Geneva","Switzerland"
"638322","Demichev","Mikhail","M.","Mikhail.Demichev@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"775139","Rauch","Daniel","D.M.","daniel.rauch@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"749097","Schier","Sheena","S.","sheena.schier@cern.ch","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"675130","Nomidis","Ioannis","I.","ioannis.nomidis@cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"369509","{\AA}kesson","Torsten Paul Ake","T.P.A.","torsten.akesson@hep.lu.se","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"683481","Lange","J\"{o}rn Christian","J.C.","joern.lange@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"378634","Bruni","Graziano","G.","bruni@mail.cern.ch","167","INFN Sezione di Bologna","Italy"
"554877","Vandelli","Wainer","W.","wainer.vandelli@cern.ch","34","CERN, Geneva","Switzerland"
"671750","Venturi","Nicola","N.","nicola.venturi@cern.ch","34","CERN, Geneva","Switzerland"
"658103","Aad","Georges","G.","Georges.Aad@cern.ch","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"566894","Derue","Frederic","F.","derue@lpnhe.in2p3.fr","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"547849","Mineev","Mikhail","M.","mmineev@mail.cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"755253","Baldin","Evgenii","E.M.","evgenii.baldin@cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"411958","Maltezos","Stavros","S.","maltezos@mail.cern.ch","14","Physics Department, National Technical University of Athens, Zografou","Greece"
"397444","Gris","Philippe Luc Yves","Ph.","Gris@clermont.in2p3.fr","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"780671","Flierl","Bernhard Matthias","B.M.","bernhard.flierl@physik.uni-muenchen.de","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"524902","Schmitt","Christian","C.","Christian.Schmitt@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"423488","Polesello","Giacomo","G.","Giacomo.Polesello@cern.ch","108","INFN Sezione di Pavia","Italy"
"520198","Vossebeld","Joost","J. H.","vossebel@mail.cern.ch","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"770485","Buschmann","Eric","E.","eric.buschmann1@stud.uni-goettingen.de","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"763829","Rodriguez Rodriguez","Daniel","D.","daniel.rodriguez@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"736609","Iltzsche","Franziska","F.","franziska.speiser@mailbox.tu-dresden.de","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"762719","Akilli","Ece","E.","ece.akilli@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"762931","Kitali","Vincent","V.","vincent.kitali@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"475789","Baker","Oliver Keith","O.K.","oliver.baker@yale.edu","161","Department of Physics, Yale University, New Haven CT","United States of America"
"769924","Bouaouda","Khalil","K.","khalil.bouaouda2@gmail.com","33","Facult\'e des Sciences Ain Chock, R\'eseau Universitaire de Physique des Hautes Energies - Universit\'e Hassan II, Casablanca","Morocco"
"762791","Winston","Oliver James","O.J.","ow36@sussex.ac.uk","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"744192","Luedtke","Christian","C.","christian.luedtke@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"751732","Cueto","Ana","A.","anar.cueto@uam.es","77","Departamento de F\'isica Teorica C-15 and CIAFF, Universidad Aut\'onoma de Madrid, Madrid","Spain"
"713890","Takubo","Yosuke","Y.","Yosuke.Takubo@cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"670199","Rizvi","Eram","E.","e.rizvi@qmul.ac.uk","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"694320","Gillberg","Dag","D.","Dag.Ingemar.Gillberg@cern.ch","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"480262","Oh","Alexander","A.","Alexander.Oh@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"731176","Shcherbakova","Anna","A.","anna.shcherbakova@cern.ch","110","Konstantinov Nuclear Physics Institute of National Research Centre "Kurchatov Institute", PNPI, St. Petersburg","Russia"
"391853","Filthaut","Frank","F.","f.filthaut@science.ru.nl","120","Institute for Mathematics, Astrophysics and Particle Physics, Radboud University Nijmegen/Nikhef, Nijmegen","Netherlands"
"709949","Konya","Balazs","B.","balazs.konya@hep.lu.se","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"393460","Fuster","Juan","J.","Juan.Fuster@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"753698","Zhang","Rui","R.","rui.zhang@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"411236","Macchiolo","Anna","A.","Anna.Macchiolo@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"750626","Honda","Shunsuke","S.","shunsuke.honda@cern.ch","149","Division of Physics and Tomonaga Center for the History of the Universe, Faculty of Pure and Applied Sciences, University of Tsukuba, Tsukuba","Japan"
"617111","Simioni","Eduard","E.","Eduard.Simioni@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"380644","Casper","David William","D.W.","dcasper@uci.edu","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"652535","Berger","Nicolas","N.","Nicolas.Berger@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"783704","Jeong","Jihyun","J.","jihyun.jeong@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"413261","Mashimo","Tetsuro","T.","mashimo@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"667185","Gabizon","Ofir","O.","ofir.gabizon@gmail.com","141","Department of Physics, Technion, Israel Institute of Technology, Haifa","Israel"
"436606","Trefzger","Thomas","T.","thomas.trefzger@uni-wuerzburg.de","210","Fakult\"at f\"ur Physik und Astronomie, Julius-Maximilians-Universit\"at W\"urzburg, W\"urzburg","Germany"
"754459","Sokhrannyi","Grygorii","G.","grygorii.sokhrannyi@cern.ch","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"738918","Dattagupta","Aparajita","A.","aparajita.dattagupta@cern.ch","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"380243","Carli","Tancredi","T.","Tancredi.Carli@cern.ch","34","CERN, Geneva","Switzerland"
"719445","Hauswald","Lorenz","L.","lorenz.hauswald@cern.ch","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"737332","Ecker","Katharina Maria","K.M.","katharina.maria.ecker@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"748690","Liu","Hao","H.","hao.l@cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"806206","Coimbra","Artur Emanuel","A.E.C.","artur.cardoso.coimbra@cern.ch","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"797621","Aparisi Pozo","Javier Alberto","J.A.","javier.alberto.aparisi.pozo@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"425347","Ravinovich","Ilia","I.","ilia.ravinovich@weizmann.ac.il","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"734961","Brenner","Lydia","L.","lydia.brenner@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"539213","Elmsheuser","Johannes","J.","Johannes.Elmsheuser@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"380171","Cardarelli","Roberto","R.","roberto.cardarelli@roma2.infn.it","125","INFN Sezione di Roma Tor Vergata","Italy"
"741717","Duncan","Anna Kathryn","A.K.","anna.kathryn.duncan@cern.ch","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"784289","Guzik","Marcin Pawel","M.P.","niladrem@gmail.com","41","AGH University of Science and Technology, Faculty of Physics and Applied Computer Science, Krakow","Poland"
"782469","Oppen","Henrik","H.","henrik.oppen@gmail.com","105","Department of Physics, University of Oslo, Oslo","Norway"
"382740","Clark","Philip James","P.J.","Philip.Clark@cern.ch","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"381738","Shatalov","Pavel","P.B.","pavel.chatalov@cern.ch","89","Institute for Theoretical and Experimental Physics of the National Research Centre Kurchatov Institute, Moscow","Russia"
"398758","Jarlskog","G\"oran","G.","goran.jarlskog@hep.lu.se","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"752370","Novotny","Radek","R.","radek.novotny@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"692030","Williams","Sarah","S.","sarah.louise.williams@cern.ch","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"429717","Schacht","Peter","P.","Peter.Schacht@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"703480","Gui","Bin","B.","gui.33@osu.edu","101","Ohio State University, Columbus OH","United States of America"
"715413","Zhang","Lei","L.","lei.zhang@cern.ch","96","Department of Physics, Nanjing University, Nanjing","China"
"818749","Fumagalli","Elisa","E.","elisa.fumagalli@ge.infn.it","50","INFN Sezione di Genova","Italy"
"403829","Kaczmarska","Anna","A. ","Anna.Kaczmarska@cern.ch","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"742410","Bender","Michael","M.","michael.b@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"555910","Melo","Matej","M.","matej.melo@cern.ch","28","Faculty of Mathematics, Physics and Informatics, Comenius University, Bratislava","Slovak Republic"
"626756","Delsart","Pierre-Antoine","P.A.","delsart@in2p3.fr","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"785653","Casha","Albert Francis","A.F.","acasha@physics.utoronto.ca","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"434709","Takeshita","Tohru","T.","tohru@azusa.shinshu-u.ac.jp","131","Department of Physics, Shinshu University, Nagano","Japan"
"695661","Zibell","Andre","A.","Andre.Zibell@cern.ch","210","Fakult\"at f\"ur Physik und Astronomie, Julius-Maximilians-Universit\"at W\"urzburg, W\"urzburg","Germany"
"763788","Han","Kunlin","K.","klh@mail.ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"372508","Barberio","Elisabetta Luigia","E.L.","barberio@unimelb.edu.au","82","School of Physics, University of Melbourne, Victoria","Australia"
"752207","Danninger","Matthias","M.","matthias.danninger@cern.ch","155","Department of Physics, University of British Columbia, Vancouver BC","Canada"
"426423","Rijssenbeek","Michael","M.","Michael.Rijssenbeek@cern.ch","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"692270","Balek","Petr","P.","petr.balek@cern.ch","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"641145","Jackson","Paul","P.","p.jackson@adelaide.edu.au","275","Department of Physics, University of Adelaide, Adelaide","Australia"
"770659","Poulsen","Trine","T.","trinepoulsen90@hotmail.com","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"698654","Val\'ery","Lo\"ic","L.","lvalery@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"658620","Lleres","Annick","A.","lleres@lpsc.in2p3.fr","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"408549","Ledroit-Guillon","Fabienne","F.","ledroit@lpsc.in2p3.fr","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"431120","Semprini-Cesari","Nicola","N.","semprini@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"786429","Mankinen","Katja Hannele","K.H.","katja.mankinen@cern.ch","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"719772","Kempster","Jacob Julian","J.J.","jacob.julian.kempster@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"454243","Gregor","Ingrid-Maria","I.M. ","ingrid.gregor@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"731461","Milic","Adriana","A.","adriana.milic@cern.ch","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"748525","Adachi","Shunsuke","S.","adachi@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"665702","Cerrito","Lucio","L.","lucio.cerrito@cern.ch","125","INFN Sezione di Roma Tor Vergata","Italy"
"410887","Luehring","Frederick","F.","luehring@indiana.edu","59","Department of Physics, Indiana University, Bloomington IN","United States of America"
"405532","Kocian","Martin","M.","kocian@slac.stanford.edu","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"409349","Levinson","Lorne","L.J.","Lorne.Levinson@cern.ch","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"582040","Sfyrla","Anna","A.","anna.sfyrla@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"668745","Schaepe","Steffen","S.","Steffen.Schaepe@cern.ch","34","CERN, Geneva","Switzerland"
"438664","Veneziano","Stefano","S.","stefano.veneziano@roma1.infn.it","124","INFN Sezione di Roma","Italy"
"656363","Feligioni","Lorenzo","L.","lorenzo.feligioni@cern.ch","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"433415","Stanescu","Cristian","C.","stanescu@roma3.infn.it","126","INFN Sezione di Roma Tre","Italy"
"485372","Conventi","Francesco","F.","francesco.conventi@na.infn.it","97","INFN Sezione di Napoli","Italy"
"709149","Herbert","Geoffrey Henry","G.H.","geoffrey.herbert@physik.hu-berlin.de","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"407618","Lanni","Francesco","F.","lanni@mail.cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"642334","Vickey","Trevor","T.","trevor.vickey@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"765075","Kourlitis","Evangelos","E.","evangelos.kourlitis@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"747816","Geisen","Marc","M.","marc.geisen@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"771017","Van Daalen","Tal Roelof","T.R.","tal.van.daalen@cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"737515","Bolz","Arthur Eugen","A.E.","abolz@physi.uni-heidelberg.de","250","Physikalisches Institut, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"773842","Amrouche","Cherifa Sabrina","C.S.","as_amrouche@esi.dz","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"718159","Sessa","Marco","M.","marco.sessa@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"653738","Monticelli","Fernando","F.","fernando.monticelli@cern.ch","180","Instituto de F\'{i}sica La Plata, Universidad Nacional de La Plata and CONICET, La Plata","Argentina"
"451369","George","Simon","S.","s.george@rhul.ac.uk","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"736799","Camarda","Stefano","S.","stefano.camarda@cern.ch","34","CERN, Geneva","Switzerland"
"667830","Ferreira de Lima","Danilo Enoque","D.E.","Danilo.Enoque.Ferreira.De.Lima@cern.ch","250","Physikalisches Institut, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"783970","Brickwedde","Bernard","B.","bbrickwe@uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"405387","Kneringer","Emmerich","E.","Emmerich.Kneringer@uibk.ac.at","60","Institut f\"{u}r Astro-~und Teilchenphysik, Leopold-Franzens-Universit\"{a}t, Innsbruck","Austria"
"452692","Franklin","Melissa","M.","melissa.franklin@cern.ch","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"429739","Sch\"afer","Uli","U.","uschaefe@uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"754109","Handl","David Michael","D.M.","david.handl@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"662639","Slavicek","Tomas","T. ","slavicek@mail.cern.ch, tomas.slavicek@utef.cvut.cz","115","Czech Technical University in Prague, Prague","Czech Republic"
"373568","Beddall","Andrew","A.J.","Andrew.Beddall@cern.ch","311","Bahcesehir University, Faculty of Engineering and Natural Sciences, Istanbul","Turkey"
"670464","Ukegawa","Fumihiko","F.","ukegawa@hep.px.tsukuba.ac.jp","149","Division of Physics and Tomonaga Center for the History of the Universe, Faculty of Pure and Applied Sciences, University of Tsukuba, Tsukuba","Japan"
"762930","Zhu","Heling","H.L.","zhuhel@mail.ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"708777","Meehan","Samuel","S.","Samuel.Meehan@cern.ch","157","Department of Physics, University of Washington, Seattle WA","United States of America"
"385561","De","Kaushik","K.","kaushik@uta.edu","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"751796","Shojaii","Seyed Ruhollah","S.","shojaii@unimelb.edu.au ","82","School of Physics, University of Melbourne, Victoria","Australia"
"749751","Shope","David Richard","D.R.","dshope@ou.edu","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"750453","Horyn","Lesya Anna","L.A.","lesya.anna.horyn@cern.ch","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"643494","Brandt","Oleg","O.","Oleg.Brandt@cern.ch","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"429606","Sawyer","Lee","L.","sawyer@phys.latech.edu","192","Louisiana Tech University, Ruston LA","United States of America"
"760376","Davis","Douglas","D. R.","drd25@phy.duke.edu","46","Department of Physics, Duke University, Durham NC","United States of America"
"538804","Cranmer","Kyle","K.","Kyle.Cranmer@cern.ch","184","Department of Physics, New York University, New York NY","United States of America"
"705453","Truong","Loan","L.","loan.truong@cern.ch","260","Department of Mechanical Engineering Science, University of Johannesburg, Johannesburg","South Africa"
"663618","Maximov","Dmitriy","D.A.","Dmitriy.Maximov@cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"379372","Buttar","Craig","C.M.","craig.buttar@glasgow.ac.uk","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"390863","Farilla","Addolorata","A.","Ada.Farilla@roma3.infn.it","126","INFN Sezione di Roma Tre","Italy"
"433906","Stonjek","Stefan","S.","stonjek@mppmu.mpg.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"490755","Grosse-Knetter","Joern","J.","jgrosse1@uni-goettingen.de","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"382061","Chevalier","Laurent","L.","Laurent.Chevalier@cern.ch","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"725096","Behr","Janna Katharina","J.K.","katharina.behr@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"711701","Alkire","Steven Patrick","S.P.","alkire@gmail.com","157","Department of Physics, University of Washington, Seattle WA","United States of America"
"373743","Bella","Gideon","G.","bella@mail.cern.ch","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"754869","Bakshi Gupta","Debottam","D.","debottam.bakshi.gupta@cern.ch","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"765216","Trovato","Fabrizio","F.","f.trovato@sussex.ac.uk","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"763417","Vasquez","Gerardo","G.A.","gerardo.vasquez@alumnos.usm.cl","205","Departamento de F\'isica, Universidad T\'ecnica Federico Santa Mar\'ia, Valpara\'iso","Chile"
"758198","Ucchielli","Giulia","G.","giulia.ucchielli@studio.unibo.it","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"793634","Luise","Ilaria","I.","luise.ilaria@gmail.com","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"435209","Teixeira-Dias","Pedro","P.","pedro.teixeira-dias@rhul.ac.uk","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"748365","L\"osle","Alena","A.","alena.loesle@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"625569","Bellomo","Massimiliano","M.","massimiliano.bellomo@cern.ch","141","Department of Physics, Technion, Israel Institute of Technology, Haifa","Israel"
"617035","Koletsou","Iro","I.","iro.koletsou@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"620565","Fang","Yaquan","Y.","yaquan.fang@cern.ch","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"753765","Menary","Stephen Burns","S.B.","stephen.burns.menary@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"751804","Kolb","Mathis","M.","kolb@physi.uni-heidelberg.de","250","Physikalisches Institut, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"748725","Chan","Wing Sheung","W.S.","ws.chan@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"427609","Rossi","Leonardo Paolo","L. P.","leonardo.rossi@ge.infn.it","50","INFN Sezione di Genova","Italy"
"789619","Tahirovic","Elvedin","E.","e.tahirovic@qmul.ac.uk","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"758043","Calvetti","Milene","M.","mil.calvetti@gmail.com","111","INFN Sezione di Pisa","Italy"
"762923","Wang","Rongkun","R.","elvis011@mail.ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"642636","Kuna","Marine","M.","marine.kuna@cern.ch","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"749282","Wang","Qing","Q.","qing.wang@cern.ch","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"673822","Karpova","Zoya","Z.M.","Zoya.Karpova@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"433194","Spighi","Roberto","R.","spighi@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"716446","Horii","Yasuyuki","Y.","yasuyuki.horii@cern.ch","188","Graduate School of Science and Kobayashi-Maskawa Institute, Nagoya University, Nagoya","Japan"
"736850","Ryzhov","Andrey","A.","andrey.ryzhov@cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"693299","Ippolito","Valerio","V.","valerio.ippolito@cern.ch","124","INFN Sezione di Roma","Italy"
"742418","Chuinard","Annabelle Julia","A.J.","annabelle.chuinard@cern.ch ","81","Department of Physics, McGill University, Montreal QC","Canada"
"427041","Roe","Shaun","S.","Shaun.Roe@cern.ch","34","CERN, Geneva","Switzerland"
"396533","Gordon","Howard","H.A.","Howard.Gordon@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"760529","Hrdinka","Julia","J.","julia.hrdinka@cern.ch","34","CERN, Geneva","Switzerland"
"758445","White","Aaron","A. S.","aaronsw@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"757869","Callea","Giuseppe","G.","giuseppe.callea@cern.ch","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"623475","Bingul","Ahmet","A.","bingul@gantep.edu.tr","257","Department of Physics Engineering, Gaziantep University, Gaziantep","Turkey"
"703126","Sawyer","Craig","C.","craig.sawyer@cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"705036","Turchikhin","Semen","S.","Semen.Turchikhin@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"673694","Fedorko","Wojciech","W.","wojtek.fedorko@cern.ch","155","Department of Physics, University of British Columbia, Vancouver BC","Canada"
"739863","Krauss","Dominik","D.","dominik.krauss@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"653350","Arguin","Jean-Francois","J-F.","arguin@lps.umontreal.ca","88","Group of Particle Physics, University of Montreal, Montreal QC","Canada"
"742744","Kukla","Romain","R.","romain.kukla@cern.ch","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"418297","Nielsen","Jason","J.","jnielsen@ucsc.edu","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"742897","Barnes","Sarah Louise","S.L.","sarah.barnes@cern.ch","279","School of Physics and Astronomy, Shanghai Jiao Tong University, KLPPAC-MoE, SKLPPC, Shanghai","China"
"743368","Lopez Paz","Ivan","I.","ivan.lopez.paz@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"680661","Ospanov","Rustem","R.","Rustem.Ospanov@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"410180","Loch","Peter","P.","loch@physics.arizona.edu","12","Department of Physics, University of Arizona, Tucson AZ","United States of America"
"694557","Heilman","Jesse","J.","heilman@cern.ch","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"805165","Ketabchi Haghighat","Sana","S.","sana.ketabchihaghighat@mail.utoronto.ca","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"741734","Lapertosa","Alessandro","A.","alessandro.lapertosa@ge.infn.it","50","INFN Sezione di Genova","Italy"
"680027","Bjergaard","David Martin","D.M.","davidb@cern.ch","46","Department of Physics, Duke University, Durham NC","United States of America"
"666910","Zhukov","Konstantin","K.","Konstantin.Zhukov@cern.ch","90","P.N. Lebedev Physical Institute of the Russian Academy of Sciences, Moscow","Russia"
"387490","Diaz","Marco Aurelio","M.A.","mad@susy.fis.puc.cl","204","Departamento de F\'isica, Pontificia Universidad Cat\'olica de Chile, Santiago","Chile"
"771843","Les","Robert","R.","robert.les@mail.utoronto.ca","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"662350","Sbrizzi","Antonio","A.","antonio.sbrizzi@cern.ch","167","Dipartimento di Fisica e Astronomia, Universit\`a di Bologna, Bologna","Italy"
"607637","Ochoa-Ricoux","Juan Pedro","J. P.","jp.ochoa@cern.ch","204","Departamento de F\'isica, Pontificia Universidad Cat\'olica de Chile, Santiago","Chile"
"719849","Strubig","Antonia","A.","antonia.struebig@ed.ac.uk","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"543285","Donini","Julien","J.","julien.donini@clermont.in2p3.fr","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"400164","Hervas","Luis","L.","Luis.Hervas@cern.ch","34","CERN, Geneva","Switzerland"
"396605","Goshaw","Alfred","A.T.","goshaw@phy.duke.edu","46","Department of Physics, Duke University, Durham NC","United States of America"
"379327","Bussey","Peter","P.","Peter.Bussey@glasgow.ac.uk","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"387028","Dervan","Paul","P.","paul.dervan@cern.ch","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"759455","Antrim","Daniel Joseph","D.J.A.","daniel.joseph.antrim@cern.ch","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"478364","Peleganchuk","Sergey","S.V.","s.v.peleganchuk@inp.nsk.su","100","Novosibirsk State University Novosibirsk","Russia"
"652519","Liu","Minghui","M.","hepglmh@ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"673066","Zhu","Yingchun","Y.","Yingchun.Zhu@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"373454","Osculati","Bianca","B.","Bianca.Osculati@ge.infn.it","50","INFN Sezione di Genova","Italy"
"820807","An","Fenfen","F.","anff@ihep.ac.cn","61","Department of Physics and Astronomy, Iowa State University, Ames IA","United States of America"
"726378","Frate","Meghan","M.","meghan.frate@cern.ch","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"708092","Nobe","Takuya","T.","Takuya.Nobe@cern.ch","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"669403","Debenedetti","Chiara","C.","chiara.debenedetti@cern.ch","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"781066","De Santis","Maurizio","M.","madesant@cern.ch","125","INFN Sezione di Roma Tor Vergata","Italy"
"759868","Taylor","Alan James","A.J.","alan.j.taylor92@googlemail.com","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"694790","Hooberman","Benjamin Henry","B.H.","hooberman@gmail.com","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"697034","Schaefer","Douglas","D.","schae@cern.ch","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"706904","Tannenwald","Benjamin Bordy","B.B.","btannenwald@gmail.com","101","Ohio State University, Columbus OH","United States of America"
"704646","Llorente Merino","Javier","J.","javier.llorente.merino@cern.ch","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"774584","Kurth","Matthew Glenn","M.G.","mattehw_kurth@sbcglobal.net","UCAS","University of Chinese Academy of Science (UCAS), Beijing","China"
"660595","Schovancova","Jaroslava","J.","jaroslava.schovancova@cern.ch","34","CERN, Geneva","Switzerland"
"710573","Parker","Kerry Ann","K.A.","kerry.ann.parker@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"387456","Diaconu","Cristinel","C.","diaconu@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"770499","Albicocco","Pietro","P.","pietro.albicocco@lnf.infn.it","47","INFN e Laboratori Nazionali di Frascati, Frascati","Italy"
"763007","Geisen","Jannik","J.","jannik.geisen@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"569657","Mermod","Philippe","P.","philippe.mermod@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"750267","Balunas","William Keaton","W.K.","william.keaton.balunas@cern.ch","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"471877","Benekos","Nektarios","N.","nektarios.benekos@cern.ch","14","Physics Department, National Technical University of Athens, Zografou","Greece"
"479352","Zhang","Xueyao","X.","zhangxy@sdu.edu.cn","129","Institute of Frontier and Interdisciplinary Science and Key Laboratory of Particle Physics and Particle Irradiation (MOE), Shandong University, Qingdao","China"
"678127","Farooque","Trisha","T.","trisha.farooque@cern.ch","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"753763","Roberts","Rhys Thomas","R.T.","rhys.thomas.roberts@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"613409","Tayalati","Yahya","Y.","Yahya.Tayalati@cern.ch","119","Facult\'e des sciences, Universit\'e Mohammed V, Rabat","Morocco"
"815736","Tee","Amy Selvi","A.S.","a.tee@lancaster.ac.uk","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"677331","Rompotis","Nikolaos","N.","nikolaos.rompotis@cern.ch","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"426751","Robertson","Steven","S.H.","steven.robertson@cern.ch","81","Department of Physics, McGill University, Montreal QC","Canada"
"784292","Zemaityte","Gabija","G.","gabija.zem@gmail.com","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"697781","Vanadia","Marco","M.","marco.vanadia@cern.ch","125","INFN Sezione di Roma Tor Vergata","Italy"
"719408","Galster","Gorm Aske Gram Krohn","G.","gorm.aske.gram.galster@cern.ch","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"767964","Kuprash","Oleg","O.","oleg.kuprash@cern.ch","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"776939","Burch","Tyler James","T.J.","z1742172@students.niu.edu","191","Department of Physics, Northern Illinois University, DeKalb IL","United States of America"
"673063","Angerami","Aaron","A.","aaron.richard.angerami@cern.ch","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"683435","Zanzi","Daniele","D.","Daniele.Zanzi@cern.ch","34","CERN, Geneva","Switzerland"
"676323","Gkougkousis","Evangelos Leonidas","E.L. ","vagelis.gkougkousis@cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"566465","Zhemchugov","Alexey","A.","Alexey.Zhemchugov@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"373589","Bee","Christopher","C.P.","chris.bee@cern.ch","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"631537","R\"uhr","Frederik","F.","Frederik.Ruehr@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"428309","Rusakovich","Nikolai","N.A.","nrussako@mail.cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"768680","Feng","Minyu","M.","mf181@phy.duke.edu","46","Department of Physics, Duke University, Durham NC","United States of America"
"697846","Kuze","Masahiro","M.","Masahiro.Kuze@cern.ch","243","Department of Physics, Tokyo Institute of Technology, Tokyo","Japan"
"555589","Messina","Andrea","A.","Andrea.Messina@cern.ch","124","INFN Sezione di Roma","Italy"
"400413","Hiller","Karl Heinz","K.H.","karl-heinz.hiller@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"729854","Schaeffer","Jan","J.","JanSchae@students.uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"677531","Masubuchi","Tatsuya","T.","Tatsuya.Masubuchi@cern.ch","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"672796","Peng","Haiping","H.","Haiping.Peng@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"819758","Helling","Cole Michael","C.M.","chelling@ucsc.edu","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"748664","Ronzani","Manfredi","M.","manfredi.ronzani@cern.ch","184","Department of Physics, New York University, New York NY","United States of America"
"694113","Schwarz","Thomas Andrew","T.A.","schwarzt@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"538901","Stoicea","Gabriel","G.","Gabriel.Stoicea@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"644348","Dhaliwal","Saminder","S.","s.dhaliwal@cern.ch","27","Department of Physics, Brandeis University, Waltham MA","United States of America"
"682534","Boldyrev","Alexey","A.S.","Alexey.Boldyrev@cern.ch","92","D.V. Skobeltsyn Institute of Nuclear Physics, M.V. Lomonosov Moscow State University, Moscow","Russia"
"404405","Kawamoto","Tatsuo","T. ","Tatsuo.Kawamoto@cern.ch","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"668697","Gramstad","Eirik","E.","eirik.gramstad@fys.uio.no","105","Department of Physics, University of Oslo, Oslo","Norway"
"667815","Guan","Wen","W.","Wen.Guan@cern.ch","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"418749","Todorova-Nova","Sharka","S.","Sarka.Todorovova@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"659590","De Sanctis","Umberto","U.","Umberto.de.Sanctis@cern.ch","125","INFN Sezione di Roma Tor Vergata","Italy"
"443049","Zoccoli","Antonio","A.","zoccoli@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"476889","Boyd","James","J.","Jamie.Boyd@cern.ch","34","CERN, Geneva","Switzerland"
"592948","Chavez Barajas","Carlos Alberto","C.A.","cchavezb@cern.ch","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"414981","Myagkov","Alexey","A.G.","miagkov@mail.cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"723460","Bassalat","Ahmed","A.","ahmed.bassalat@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"732069","Motohashi","Kazuki","K.","kazuki.motohashi@cern.ch","243","Department of Physics, Tokyo Institute of Technology, Tokyo","Japan"
"784579","Giugliarelli","Gilberto","G.","gilberto.giugliarelli@uniud.it","151","INFN Gruppo Collegato di Udine, Sezione di Trieste, Udine","Italy"
"656684","Potamianos","Karolos","K.","karolos.potamianos@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"746825","Kareem","Mohammad Jawad","M.J.","mohammad.jawad.kareem@cern.ch","211","Department of Physics and Astronomy, York University, Toronto ON","Canada"
"382997","Falciano","Speranza","S.","falciano@roma1.infn.it","124","INFN Sezione di Roma","Italy"
"438974","Vetterli","Michel","M.C.","vetm@triumf.ca","133","Department of Physics, Simon Fraser University, Burnaby BC","Canada"
"413604","M\"attig","Peter","P. ","maettig@mail.cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"399004","Hansen","Peter Henrik","P.H.","phansen@nbi.dk","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"707126","Kawade","Kentaro","K.","kkawade@cern.ch","65","Graduate School of Science, Kobe University, Kobe","Japan"
"661701","Schumm","Bruce","B.A.","baschumm@ucsc.edu","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"735940","Herwig","Theodor Christian","T. C.","herwig@sas.upenn.edu","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"695294","Darmora","Smita","S.","Smita.Darmora@cern.ch","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"803876","Scyboz","Ludovic Michel","L.M.","scyboz@mpp.mpg.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"531492","Feng","Cunfeng","C.","Cunfeng.Feng@cern.ch","129","Institute of Frontier and Interdisciplinary Science and Key Laboratory of Particle Physics and Particle Irradiation (MOE), Shandong University, Qingdao","China"
"597426","Ishino","Masaya","M. ","Masaya.Ishino@cern.ch","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"750476","Duffield","Emily Marie","E.M.","emily.marie.duffield@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"719275","Ali","Babar","B.","babar.ali@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"664082","Ezhilov","Alexey","A.","Alexey.Ezhilov@cern.ch","110","Konstantinov Nuclear Physics Institute of National Research Centre "Kurchatov Institute", PNPI, St. Petersburg","Russia"
"671512","Davey","Will","W.","will.davey@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"671879","Tassi","Enrico","E.","tassi@fis.unical.it","39","INFN Gruppo Collegato di Cosenza, Laboratori Nazionali di Frascati","Italy"
"729447","Ravina","Baptiste","B.","bjmravina1@sheffield.ac.uk","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"777139","Dysch","Samuel","S.","sam.dysch@postgrad.manchester.ac.uk","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"490726","Turk Cakir","Ilkay","I.","Ilkay.Turk.Cakir@cern.ch","299","Istanbul Aydin University, Istanbul","Turkey"
"819267","Chan","Wai Yuen","W.Y.","awychan@hep.ph.liv.ac.uk","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"645673","Golling","Tobias","T.","tobias.golling@unige.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"732984","Kalderon","Charles William","C.W.","charles.william.kalderon@cern.ch","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"416452","Morettini","Paolo","P.","Paolo.Morettini@ge.infn.it","50","INFN Sezione di Genova","Italy"
"739769","Su","Jun","J.","jun.su@cern.ch","112","Department of Physics and Astronomy, University of Pittsburgh, Pittsburgh PA","United States of America"
"490810","Diehl","Edward","E.B.","diehl@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"692911","Gadatsch","Stefan","S.","stefan.gadatsch@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"758667","Meyer Zu Theenhausen","Hanno","H.","hanno.meyerzutheenhausen@kip.uni-heidelberg.de","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"514338","Trocm\'e","Benjamin","B.","Benjamin.Trocme@cern.ch","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"490719","Hoeferkamp","Martin","M.R.","hoeferka@unm.edu","99","Department of Physics and Astronomy, University of New Mexico, Albuquerque NM","United States of America"
"633417","Izzo","Vincenzo","V.","vincenzo.izzo@na.infn.it","97","INFN Sezione di Napoli","Italy"
"441134","Wiedenmann","Werner","W.","werner.wiedenmann@cern.ch","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"743642","Chen","Ye","Y.","y.chen@cern.ch","65","Graduate School of Science, Kobe University, Kobe","Japan"
"390437","Etzion","Erez","E.","erez.etzion@cern.ch","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"753701","Schulte","Alexandra","A.","alexandra.schulte@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"428392","Rutherfoord","John","J.P.","rutherfo@physics.arizona.edu","12","Department of Physics, University of Arizona, Tucson AZ","United States of America"
"379171","Di Ciaccio","Lucia","L.","Lucia.Di.Ciaccio@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"676067","Amoroso","Simone","S.","simone.amoroso@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"658391","Mann","Alexander","A.","a.mann@lmu.de","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"736830","Mondragon","Matthew Craig","M.C.","matthew.craig.mondragon@cern.ch","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"720937","Trovatelli","Monica","M.","monica.trovatelli@cern.ch","156","Department of Physics and Astronomy, University of Victoria, Victoria BC","Canada"
"696622","Dandoy","Jeffrey","J.R.","jeff.dandoy@cern.ch","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"704181","Dang","Nguyen Phuong","N.P.","Nguyen.Phuong.Dang@cern.ch","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"750791","Rimoldi","Marco","M.","marco.rimoldi@cern.ch","22","Albert Einstein Center for Fundamental Physics and Laboratory for High Energy Physics, University of Bern, Bern","Switzerland"
"758528","Hoya","Joaquin","J.","jhoya@fisica.unlp.edu.ar","180","Instituto de F\'{i}sica La Plata, Universidad Nacional de La Plata and CONICET, La Plata","Argentina"
"793545","Sharma","Abhishek","A. S.","abhishek.sharma@adelaide.edu.au","275","Department of Physics, University of Adelaide, Adelaide","Australia"
"608567","Galea","Cristina","C.","cristina.galea@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"397642","Pilcher","James","J. E.","j-pilcher@uchicago.edu","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"694919","Araujo Pereira","Rodrigo","R.","digaoap@gmail.com","121","Universidade Federal do Rio De Janeiro COPPE/EE/IF, Rio de Janeiro","Brazil"
"677835","Calfayan","Philippe","P.","calfayan@gmail.com","59","Department of Physics, Indiana University, Bloomington IN","United States of America"
"626986","White","Martin","M.J.","martin.white@adelaide.edu.au","275","Department of Physics, University of Adelaide, Adelaide","Australia"
"754308","Alshehri","Azzah Aziz","A.A.","azzah.aziz.alshehri@cern.ch","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"771760","Sykora","Martin","M.","sykora.ms@seznam.cz","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"388768","Duckeck","Guenter","G.","guenter.duckeck@physik.uni-muenchen.de","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"671069","Mueller","Felix","F.","Felix.Mueller@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"761280","Koren","Guy","G.","koren.guy11@gmail.com","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"692876","Astalos","Robert","R.","Robert.Astalos@cern.ch","28","Faculty of Mathematics, Physics and Informatics, Comenius University, Bratislava","Slovak Republic"
"669406","Feigl","Simon","S.","simon.feigl@cern.ch","105","Department of Physics, University of Oslo, Oslo","Norway"
"712344","Veatch","Jason","J.","Jason.Veatch@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"441803","Wosiek","Barbara","B.K.","barbara.wosiek@ifj.edu.pl","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"744902","Taylor","Pierre Thor Elliot","P.T.E.","pierre.thor.elliot.taylor@cern.ch","82","School of Physics, University of Melbourne, Victoria","Australia"
"657954","Doglioni","Caterina","C.","Caterina.Doglioni@cern.ch","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"637105","Feng","Eric","E.J.","Eric.Feng@cern.ch","34","CERN, Geneva","Switzerland"
"442045","Yamamoto","Akira","A.","akira.yamamoto@kek.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"400557","Hoecker","Andreas","A.","Andreas.Hoecker@cern.ch","34","CERN, Geneva","Switzerland"
"673784","Urquijo","Phillip","P.","Phillip.Urquijo@cern.ch","82","School of Physics, University of Melbourne, Victoria","Australia"
"446861","Huston","Joey","J.","huston@pa.msu.edu","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"661102","Taylor","Wendy","W.","taylorw@yorku.ca","211","Department of Physics and Astronomy, York University, Toronto ON","Canada"
"485284","Iengo","Paolo","P.","paolo.iengo@cern.ch","34","CERN, Geneva","Switzerland"
"766562","Linck","Rebecca Anne","R.A.","rlinck@indiana.edu","59","Department of Physics, Indiana University, Bloomington IN","United States of America"
"454390","Parzefall","Ulrich","U.","Ulrich.Parzefall@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"672416","Hopkins","Walter","W.H.","whopkins@uoregon.edu","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"714086","Neep","Thomas James","T.J.","Tom.Neep@cern.ch","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"758116","Hellesund","Simen","S.","simen.hellesund@gmail.com","105","Department of Physics, University of Oslo, Oslo","Norway"
"630513","Garelli","Nicoletta","N.","nicoletta.garelli@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"755732","McDonald","Emily","E. F.","emily.mc.donald@cern.ch","82","School of Physics, University of Melbourne, Victoria","Australia"
"408839","Leite","Marco Aurelio Lisboa","M.A.L.","leite@cern.ch","241","Instituto de F\'isica, Universidade de S\~ao Paulo, S\~ao Paulo","Brazil"
"681704","Boutle","Sarah Kate","S.K.","sarah.boutle@cern.ch","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"474545","Pastore","Francesca","F.","Francesca.Pastore@cern.ch","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"683548","Beau","Tristan","T.","Tristan.Beau@cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"752879","Thais","Savannah Jennifer","S.J.","savannah.jennifer.thais@cern.ch","161","Department of Physics, Yale University, New Haven CT","United States of America"
"784469","Graham","Emily Charlotte","E.C.","emily.graham@liverpool.ac.uk","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"708481","Prince","Sebastien","S.","sebastien.prince@cern.ch","81","Department of Physics, McGill University, Montreal QC","Canada"
"759260","Grummer","Aidan","A.","agrummer@unm.edu","99","Department of Physics and Astronomy, University of New Mexico, Albuquerque NM","United States of America"
"779439","Dartsi","Olympia","O.","olympia.dartsi@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"721871","Scanlon","Tim","T.","tim.scanlon@cern.ch","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"498407","Vachon","Brigitte","B.","brigitte.vachon@cern.ch","81","Department of Physics, McGill University, Montreal QC","Canada"
"784608","Ran","Kunlin","K.","kunlin.ran@cern.ch","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"764126","Camplani","Alessandra","A.","alessandra.camplani@mi.infn.it","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"608497","Yacoob","Sahal","S.","sahal.yacoob@cern.ch","278","Department of Physics, University of Cape Town, Cape Town","South Africa"
"690121","Boveia","Antonio","A.","Antonio.Jay.Boveia@cern.ch","101","Ohio State University, Columbus OH","United States of America"
"759019","Boye","Diallo","D.","diallo.boye@cern.ch","260","Department of Mechanical Engineering Science, University of Johannesburg, Johannesburg","South Africa"
"742542","Santra","Arka","A.","santra.arka@gmail.com","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"742888","Manzoni","Stefano","S.","stefano.manzoni@mi.infn.it","85","INFN Sezione di Milano","Italy"
"650644","Igonkina","Olga","O.","Olga.Igonkina@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"709032","Delitzsch","Chris Malena","C.M.","Chris.Malena.Delitzsch@cern.ch","12","Department of Physics, University of Arizona, Tucson AZ","United States of America"
"763178","Calvet","Thomas Philippe","T.P.","thomas.philippe.calvet@cern.ch","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"774839","Shaked Renous","Dan","D.","dan.shakedrenous@weizmann.ac.il","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"440909","Werner","Per","P.","Per.Werner@cern.ch","34","CERN, Geneva","Switzerland"
"786100","Vermeulen","Ambrosius Thomas","A.T.","broosv@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"511415","Sakharov","Alexander","A.","sakharo@mail.cern.ch","184","Department of Physics, New York University, New York NY","United States of America"
"670578","Huseynov","Nazim","N.","Nazim.Huseynov@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"710964","Wang","Fuquan","F.","fqwang@pku.edu.cn","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"747758","Yue","Xiaoguang","X.","xiaoguang.yue@kip.uni-heidelberg.de","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"757985","Dodsworth","David","D.","dmdods@brandeis.edu","27","Department of Physics, Brandeis University, Waltham MA","United States of America"
"706238","Pollard","Christopher Samuel","C.S.","Chris.Pollard@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"425427","Read","Alexander Lincoln","A.L.","a.l.read@fys.uio.no","105","Department of Physics, University of Oslo, Oslo","Norway"
"434854","Tapprogge","Stefan","S.","stefan.tapprogge@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"513157","Sandaker","Heidi","H.","heidi.sandaker@cern.ch","105","Department of Physics, University of Oslo, Oslo","Norway"
"738149","Sabato","Gabriele","G.","gabriele.sabato@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"732327","Schmitz","Simon","S.","simschmi@students.uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"426570","Riu","Imma","I.","Imma.Riu@cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"769261","Kaji","Toshiaki","T.","toshiakijp@kylab.sci.waseda.ac.jp","242","Waseda University, Tokyo","Japan"
"435994","Tisserant","Sylvain","S.","tisserant@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"440520","Waugh","Ben","B. M. ","waugh@hep.ucl.ac.uk","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"384338","Cristinziani","Markus","M.","markus.cristinziani@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"697120","Finelli","Kevin Daniel","K.D.","kevin.finelli@cern.ch","26","Department of Physics, Boston University, Boston MA","United States of America"
"415429","Minaenko","Andrey","A.A.","minaenko@mail.cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"716777","Gutschow","Christian","C.","chris.g@cern.ch","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"739228","Arduh","Francisco Anuar","F.A.","francisco.anuar.arduh@cern.ch","180","Instituto de F\'{i}sica La Plata, Universidad Nacional de La Plata and CONICET, La Plata","Argentina"
"771007","Sopkova","Filomena","F.","filomena.sopkova@cern.ch","66","Department of Subnuclear Physics, Institute of Experimental Physics of the Slovak Academy of Sciences, Kosice","Slovak Republic"
"743175","Bittrich","Carsten","C.","carsten.bittrich@cern.ch","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"661570","Tomoto","Makoto","M.","makoto@hepl.phys.nagoya-u.ac.jp","188","Graduate School of Science and Kobayashi-Maskawa Institute, Nagoya University, Nagoya","Japan"
"659634","Okumura","Yasuyuki","Y.","yasuyuki.okumura@cern.ch","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"677859","Hesketh","Gavin Grant","G.G.","gavin.hesketh@ucl.ac.uk","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"621982","Varnes","Erich","E.W.","varnes@physics.arizona.edu","12","Department of Physics, University of Arizona, Tucson AZ","United States of America"
"783063","Bahmani","Marzieh","M.","setarehkoochak@gmail.com","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"677022","Adiguzel","Aytul","A.","aytul.adiguzel@cern.ch","24","Department of Physics, Bogazici University, Istanbul","Turkey"
"757769","Pasner","Jacob Martin","J.M.P.","jpasner@ucsc.edu","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"815082","Tzovara","Eftychia","E.","etzovara@uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"728487","Perepelitsa","Dennis","D.V.","dvp@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"737988","Forcolin","Giulio Tiziano","G.T.","giulio.tiziano.forcolin@cern.ch","308","INFN-TIFPA","Italy"
"403334","Jon-And","Kerstin","K.","ker@fysik.su.se","134","Department of Physics, Stockholm University","Sweden"
"644544","Sidoti","Antonio","A.","antonio.sidoti@cern.ch","167","INFN Sezione di Bologna","Italy"
"373053","Bates","Richard","R.L.","r.bates@physics.gla.ac.uk","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"422365","Peyaud","Alan","A.","alan.peyaud@cern.ch","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"683013","Robinson","James","J.E.M.","james.robinson@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"747172","Spiller","Laurence Anthony","L.A.","laurence.anthony.spiller@cern.ch","82","School of Physics, University of Melbourne, Victoria","Australia"
"708879","Ungaro","Francesca","F. C.","Francesca.Ungaro@cern.ch","82","School of Physics, University of Melbourne, Victoria","Australia"
"671758","Moreno","Deywis","D.","Deywis.Moreno.Lopez@cern.ch","203","Centro de Investigaci\'ones, Universidad Antonio Nari\~no, Bogota","Colombia"
"754716","Perego","Marta Maria","M.M.","marta.maria.perego@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"471165","Sasaki","Osamu","O.","osamu.sasaki@kek.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"476989","Casadei","Diego","D.","diego.casadei@cern.ch","260","Department of Mechanical Engineering Science, University of Johannesburg, Johannesburg","South Africa"
"416501","Morii","Masahiro","M.","morii@fas.harvard.edu","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"741916","Reed","Robert","R. G.","robert.reed@cern.ch","261","School of Physics, University of the Witwatersrand, Johannesburg","South Africa"
"715949","Ducu","Otilia Anamaria","O.A.","Otilia.Anamaria.Ducu@cern.ch","88","Group of Particle Physics, University of Montreal, Montreal QC","Canada"
"740127","Goudet","Christophe Raymond","C.R.","goudet@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"783449","Chen","Jing","J.","jing.chen@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"407470","Lan\c{c}on","Eric","E.","lancon@mail.cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"719448","Henkelmann","Steffen","S.","steffen.henkelmann@cern.ch","155","Department of Physics, University of British Columbia, Vancouver BC","Canada"
"741181","Zeng","Qi","Q.","qi.zeng@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"406563","Kroha","Hubert","H.","kroha@mppmu.mpg.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"765261","Wolff","Robert","R.","robert.wolff@cern.ch","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"634623","Haley","Joseph","J.","joseph.haley@cern.ch","178","Department of Physics, Oklahoma State University, Stillwater OK","United States of America"
"770560","Gadow","Philipp","P.","philipp.gadow@mytum.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"765062","Marantis","Alexandros","A.","alexandros.marantis@cern.ch","143","Department of Physics, Aristotle University of Thessaloniki, Thessaloniki","Greece"
"476199","Vari","Riccardo","R.","riccardo.vari@roma1.infn.it","124","INFN Sezione di Roma","Italy"
"621654","Tsuno","Soshi","S.","soshi.tsuno@cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"675660","Besjes","Geert-Jan","G.J.","Geert-Jan.Besjes@cern.ch","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"714396","Breaden Madden","William Dmitri","W.D.","william.dmitri.breaden.madden@cern.ch","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"455663","Kurashige","Hisaya","H.","Hisaya.Kurashige@cern.ch","65","Graduate School of Science, Kobe University, Kobe","Japan"
"637538","Martoiu","Victor Sorin","V.S.","sorin.martoiu@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"743091","Wanotayaroj","Chaowaroj","C.","chaowaroj.wanotayaroj@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"727736","Carbone","Ryne Michael","R.M.","ryne.michael.carbone@cern.ch","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"432403","Smirnov","Sergei","S.Yu.","serge.smirnov@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"703482","Teixeira De Lima","Rafael","R.","rafael.teixeira.de.lima@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"392673","Fournier","Daniel","D.","Daniel.Fournier@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"749810","Devesa","Maria Roberta","M.R.","maria.roberta.devesa@cern.ch","181","Departamento de F\'isica, Universidad de Buenos Aires, Buenos Aires","Argentina"
"755608","Spieker","Thomas Malte","T.M.","thomas.spieker@kip.uni-heidelberg.de","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"449061","Fiedler","Frank","F.","Frank.Fiedler@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"758380","Valdes Santurio","Eduardo","E.","eduardo.valdes.santurio@cern.ch","134","Department of Physics, Stockholm University","Sweden"
"666436","Lai","Stanley","S.","stan.lai@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"700366","Howarth","James","J.","jhowarth@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"413100","Martinez","Mario","M.","mmp@ifae.es","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"698574","Heim","Timon","T.","theim@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"705675","Djuvsland","Julia Isabell","J. I.","julia.djuvsland@uib.no","20","Department for Physics and Technology, University of Bergen, Bergen","Norway"
"663551","Lassnig","Mario","M.","Mario.Lassnig@cern.ch","34","CERN, Geneva","Switzerland"
"529195","Washbrook","Andrew","A.","awashbro@ph.ed.ac.uk","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"456334","Hoummada","Abdeslam","A.","Abdeslam.Hoummada@cern.ch","33","Facult\'e des Sciences Ain Chock, R\'eseau Universitaire de Physique des Hautes Energies - Universit\'e Hassan II, Casablanca","Morocco"
"784496","Cowley","James","J.W.","cowley@hep.phy.cam.ac.uk","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"710113","Kroll","Jiri","J.","jiri.kroll@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"754475","Introzzi","Gianluca","G.","gianluca.introzzi@cern.ch","108","INFN Sezione di Pavia","Italy"
"741063","Stark","Simon Holm","S.H","simon.stark.mortensen@cern.ch","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"814287","Sahu","Arunika","A.","asahu@uni-wuppertal.de","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"721774","Phillips","Forrest Hays","F.H.","fhp@msu.edu","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"651942","Ozturk","Nurcan","N.","nurcan@uta.edu","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"614522","Garonne","Vincent","V.","Vincent.Garonne@cern.ch","105","Department of Physics, University of Oslo, Oslo","Norway"
"485374","Della Pietra","Massimo","M.","Massimo.Della.Pietra@cern.ch","97","INFN Sezione di Napoli","Italy"
"757003","Balz","Johannes","J.","jbalz@students.uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"670577","Limosani","Antonio","A.","Antonio.Limosani@cern.ch","137","School of Physics, University of Sydney, Sydney","Australia"
"401207","Hrivnac","Julius","J.","hrivnac@mail.cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"419962","Pacheco Pages","Andres","A.","pacheco@ifae.es","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"762414","Heer","Sebastian","S.","heer@uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"424515","Qian","Jianming","J.","qianj@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"383516","Constantinescu","Serban","S.","Serban.Constantinescu@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"655637","Svatos","Michal","M.","michal.svatos@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"719049","Calandri","Alessandro","A.","Alessandro.Calandri@cern.ch","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"742245","Ricken","Oliver","O.","oliver.ricken@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"630475","Nakahama","Yu","Y.","Yu.Nakahama@cern.ch","188","Graduate School of Science and Kobayashi-Maskawa Institute, Nagoya University, Nagoya","Japan"
"674144","Wessels","Martin","M.","Martin.Wessels@cern.ch","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"394818","Gemme","Claudia","C.","Claudia.Gemme@ge.infn.it","50","INFN Sezione di Genova","Italy"
"751437","Dumancic","Mirta","M.","mirta.dumancic@weizmann.ac.il","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"697202","Calvet","Samuel","S.","scalvet@cern.ch","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"448250","Desch","Klaus Kurt","K.","desch@physik.uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"748350","Sydorenko","Alexander","A.","asydorenko1@gmail.com","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"427431","Roos","Lydia","L.","lroos@in2p3.fr","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"411158","Ma","Hong","H.","hma@bnl.gov","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"427759","Rothberg","Joseph","J.","Joseph.Rothberg@cern.ch","157","Department of Physics, University of Washington, Seattle WA","United States of America"
"679173","Black","James","J.E.","jeblack3@stanford.edu","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"444826","Lafaye","Remi","R.","remi.lafaye@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"683139","Gregersen","Kristian","K.","Kristian.Anders.Gregersen@cern.ch","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"397455","Grivaz","Jean-Francois","J.-F.","grivaz@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"782259","Huebner","Michael","M.","huebner@physik.uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"654134","Price","Darren","D.","Darren.Price@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"400422","Hillier","Stephen","S.J.","Steve.Hillier@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"711596","Holmes","Tova Ray","T.R.","tholmes@cern.ch","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"762298","Armstrong","Alexander","A.","alex.armstrong.vi@gmail.com","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"784230","El Kosseifi","Rima","R.","kosseifi@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"752151","Calvente Lopez","Sergio","S.","sergio.calvente.lopez@cern.ch","77","Departamento de F\'isica Teorica C-15 and CIAFF, Universidad Aut\'onoma de Madrid, Madrid","Spain"
"659066","Ibragimov","Iskander","I.","ibragimov@hep.physik.uni-siegen.de","132","Department Physik, Universit\"{a}t Siegen, Siegen","Germany"
"763097","Bell","Andrew Stuart","A.S.","andrew.bell.14@ucl.ac.uk","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"440179","Walker","Rodney","R.","Rodney.Walker@physik.uni-muenchen.de","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"705258","Krasnopevtsev","Dimitrii","D.","Dimitriy.Krasnopevtsev@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"770481","De Vasconcelos Corga","Kevin","K.","devascor@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"766890","Afik","Yoav","Y.","yoavafik@gmail.com","141","Department of Physics, Technion, Israel Institute of Technology, Haifa","Israel"
"398970","Hanke","Paul","P.","hanke@kip.uni-heidelberg.de","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"652900","Love","Jeremy","J.","jlove@anl.gov","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"677775","Nishu","Nishu","N.","nishu.nishu@cern.ch","279","School of Physics and Astronomy, Shanghai Jiao Tong University, KLPPAC-MoE, SKLPPC, Shanghai","China"
"758173","Liu","Jesse","J.K.K.","jesse.liu@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"799439","Wakamiya","Kotaro","K.","wakamiya@stu.kobe-u.ac.jp","65","Graduate School of Science, Kobe University, Kobe","Japan"
"761398","Treado","Colleen Jennifer","C.J.","colleen.jennifer.treado@cern.ch","184","Department of Physics, New York University, New York NY","United States of America"
"622623","Bawa","Harinder Singh","H.S.","Harinder.Singh.Bawa@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"429341","Cooper-Sarkar","Amanda","A.M.","amanda.cooper-sarkar@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"427131","R{\o}hne","Ole","O.","Ole.Rohne@cern.ch","105","Department of Physics, University of Oslo, Oslo","Norway"
"796092","Ambler","Alessandro","A.","alessandro.ambler@mail.mcgill.ca","81","Department of Physics, McGill University, Montreal QC","Canada"
"749613","McLean","Kayla","K.D.","kaylamc@uvic.ca","156","Department of Physics and Astronomy, University of Victoria, Victoria BC","Canada"
"441872","Wu","Xin","X.","xin@mail.cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"515237","Zhao","Zhengguo","Z.","zhaozg@ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"726065","Chau","Chav Chhiv","C.C.","chav.chhiv.chau@cern.ch","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"444021","Walkowiak","Wolfgang","W.","wolfgang.walkowiak@cern.ch","132","Department Physik, Universit\"{a}t Siegen, Siegen","Germany"
"730804","Bielski","Rafal","R.","rafal.bielski@cern.ch","34","CERN, Geneva","Switzerland"
"709810","Hard","Andrew","A.S.","hardandrew1@gmail.com","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"761707","Abraham","Nicola","N.L.","n.abraham@sussex.ac.uk","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"700162","Manousos","Athanasios","A.","athanasios.manousos@cern.ch","60","Institut f\"{u}r Astro-~und Teilchenphysik, Leopold-Franzens-Universit\"{a}t, Innsbruck","Austria"
"749048","Minegishi","Yuji","Y.","yuji.minegishi@cern.ch","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"560868","Han","Liang","L.","hanl@ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"495761","Schamberger","R Dean","R.D.","dean.schamberger@stonybrook.edu","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"380866","Catinaccio","Andrea","A.","Andrea.Catinaccio@cern.ch","34","CERN, Geneva","Switzerland"
"674790","Gallus","Petr","P.","Petr.Gallus@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"737191","Bergmann","Benedikt","B.","benedikt.bergmann@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"772579","Gottardo","Carlo Alberto","C.A.","carlo.alberto.gottardo@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"394699","Gee","Norman","C.N.P.","Norman.Gee@cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"544428","Boumediene","Djamel Eddine","D.","Djamel.Boumediene@cern.ch","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"411841","Malecki","Pawel","Pa.","pawel.malecki@cern.ch","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"657802","Mincer","Allen","A. I.","allen.mincer@nyu.edu","184","Department of Physics, New York University, New York NY","United States of America"
"490643","Vinogradov","Vladimir","V.B.","","63","Joint Institute for Nuclear Research, Dubna","Russia"
"739977","Mazza","Simone Michele","S.M.","simone.michele.mazza@cern.ch","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"812041","Turner","Russell James","R.J.","rxt217@student.bham.ac.uk","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"497168","Sekula","Stephen","S.J.","Stephen.Jacob.Sekula@cern.ch","44","Physics Department, Southern Methodist University, Dallas TX","United States of America"
"762769","Bahrasemani","Sina","H.","sbahrase@sfu.ca","133","Department of Physics, Simon Fraser University, Burnaby BC","Canada"
"448003","Johns","Kenneth","K.A.","Kenneth.Johns@cern.ch","12","Department of Physics, University of Arizona, Tucson AZ","United States of America"
"748214","Burka","Klaudia","K.","klaudia.burka@cern.ch","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"698021","Golubkov","Dmitry","D.","Dmitry.V.Golubkov@cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"398124","Barreiro Guimar\~{a}es da Costa","Jo\~{a}o","J.","joao.barreiro.guimaraes.da.costa@cern.ch","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"757085","Berlendis","Simon","S.","simon.paul.berlendis@cern.ch","12","Department of Physics, University of Arizona, Tucson AZ","United States of America"
"375301","Bini","Cesare","C.","cesare.bini@roma1.infn.it","124","INFN Sezione di Roma","Italy"
"386435","Del Peso","Jose","J.","jose.delpeso@uam.es","77","Departamento de F\'isica Teorica C-15 and CIAFF, Universidad Aut\'onoma de Madrid, Madrid","Spain"
"757312","Sohns","Fabian","F.","fabian.sohns@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"708698","LeBlanc","Matthew Edgar","M.","matt.leblanc@cern.ch","12","Department of Physics, University of Arizona, Tucson AZ","United States of America"
"665652","Jia","Jiangyong","J.","jjia@bnl.gov","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"666479","Ma","Lian Liang","L.L.","lianliang.ma@cern.ch","129","Institute of Frontier and Interdisciplinary Science and Key Laboratory of Particle Physics and Particle Irradiation (MOE), Shandong University, Qingdao","China"
"417583","Petridou","Chariclia","C.","petrid@mail.cern.ch","143","Department of Physics, Aristotle University of Thessaloniki, Thessaloniki","Greece"
"766164","Palazzo","Serena","S.","serena.palazzo@cern.ch","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"471878","Avramidou","Rachel Maria","R.","rachel.avramidou@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"372083","Baines","John","J.T.","john.baines@stfc.ac.uk","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"453338","Gonz\'alez de la Hoz","Santiago","S.","Santiago.Gonzalezdelahoz@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"383789","Henriques Correia","Ana Maria","A.M.","Ana.Maria.Henriques.Correia@cern.ch","34","CERN, Geneva","Switzerland"
"388347","Dova","Maria-Teresa","M.T.","maria.teresa.dova@cern.ch","180","Instituto de F\'{i}sica La Plata, Universidad Nacional de La Plata and CONICET, La Plata","Argentina"
"760602","Dutta","Baishali","B.","baishali.dutta@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"538425","Fisher","Wade Cameron","W.C.","wade.cameron.fisher@cern.ch","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"449340","Skubic","Patrick","P.","pls@mail.nhn.ou.edu","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"761670","Daneri","Maria Florencia","M.F.","daneriflorencia@gmail.com","181","Departamento de F\'isica, Universidad de Buenos Aires, Buenos Aires","Argentina"
"736750","Ticse Torres","Royer Edson","R.E.","royer.ticseto@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"417912","Nechaeva","Polina","P.Y.","polina.netchaeva@ge.infn.it","90","P.N. Lebedev Physical Institute of the Russian Academy of Sciences, Moscow","Russia"
"443981","Ouyang","Qun","Q.","ouyq@ihep.ac.cn","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"376806","Borissov","Guennadi","G.","gvborissov@googlemail.com","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"380118","Piegaia","Ricardo","R.","aia@df.uba.ar","181","Departamento de F\'isica, Universidad de Buenos Aires, Buenos Aires","Argentina"
"747723","Antel","Claire","C.","claire.antel@cern.ch","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"631723","Varouchas","Dimitris","D.","Dimitris.Varouchas@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"758024","Chen","Shion","S.","cshion@sas.upenn.edu","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"795340","Salamani","Dalila","D.","ad-salamani@esi.dz","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"693452","Tuna","Alexander Naip","A.N.","alexander.tuna@cern.ch","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"430775","Schwemling","Philippe","Ph.","Philippe.Schwemling@cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"747188","Flaschel","Nils","N.","nils.flaschel@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"757455","Cohen","Hadar","H.","hadar.cohen@cern.ch","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"482669","Akimov","Andrei","A.V.","Andrei.Akimov@cern.ch","90","P.N. Lebedev Physical Institute of the Russian Academy of Sciences, Moscow","Russia"
"710284","Lyubushkina","Tatiana","T.","Tatiana.Lyubushkina@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"395388","Giannetti","Paola","P.","paola.giannetti@pi.infn.it","111","INFN Sezione di Pisa","Italy"
"429250","Santoni","Claudio","C. ","santoni@clermont.in2p3.fr","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"680887","Bomben","Marco","M.","Marco.Bomben@cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"780089","Giangiacomi","Nico","N.","giangiac@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"758577","Ng","Tsz Yu","T.Y.","ngtszyu@gmail.com","295","Department of Physics and Institute for Advanced Study, Hong Kong University of Science and Technology, Clear Water Bay, Kowloon, Hong Kong","China"
"739460","Duschinger","Dirk","D.","dirk.duschinger@cern.ch","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"658971","Dao","Valerio","V.","valerio.dao@cern.ch","34","CERN, Geneva","Switzerland"
"692800","Schioppa","Enrico Junior","E.J.","enrico.junior.schioppa@cern.ch","34","CERN, Geneva","Switzerland"
"659631","Liss","Tony","T.M.","tml@illinois.edu","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"431233","Serin","Laurent","L.","serinl@mail.cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"578986","Nagano","Kunihiro","K.","nagano@mail.cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"679857","Son","Hyungsuk","H.","hyungsuk.son@tufts.edu","150","Department of Physics and Astronomy, Tufts University, Medford MA","United States of America"
"435306","Terada","Susumu","S.","susumu.terada@kek.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"755274","Bruni","Lucrezia Stella","L.S.","lucrezia.stella.bruni@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"703452","Dyndal","Mateusz","M.","Mateusz.Dyndal@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"754891","Kivernyk","Oleh","O.","oleh.kivernyk@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"588716","Kass","Richard","R.D.","kass.1@osu.edu","101","Ohio State University, Columbus OH","United States of America"
"621322","Zhuang","Xuai","X.","zhuangxa@ihep.ac.cn","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"719590","Vigani","Luigi","L.","luigi.vigani@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"760169","Schildgen","Lara Katharina","L.K.","schildgen@physik.uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"704013","Bessidskaia Bylund","Olga","O.","olga.bylund@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"815050","Stanislaus","Beojan","B.","beojan.stanislaus@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"760732","Gray","Chloe","C.","c.gray.3@research.gla.ac.uk","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"731665","Khader","Mazin","M.","khader2@illinois.edu","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"406710","Kugel","Andreas","A.","andreas.kugel@ziti.uni-heidelberg.de","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"455267","Ten Kate","Herman","H.","Herman.TenKate@cern.ch","34","CERN, Geneva","Switzerland"
"743441","Yuen","Stephanie P.","S.P.Y.","stephanie.pui.yan.yuen@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"671259","Alhroob","Muhammad","M.","alhroob@cern.ch","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"478014","Kuhl","Thorsten","T.","Thorsten.Kuhl@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"747968","Lehmann","Konstantin","K.","klehmann@sfu.ca","133","Department of Physics, Simon Fraser University, Burnaby BC","Canada"
"708740","Romano","Marino","M.","romano@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"757224","Jacka","Petr","P.","petr.jacka@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"679596","Bannoura","Arwa","A.A.E.","arwa.bannoura@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"820801","Merkt","Sebastian Andreas","S.A.M.","sam301@pitt.edu","112","Department of Physics and Astronomy, University of Pittsburgh, Pittsburgh PA","United States of America"
"773467","Rashid","Tasneem","T.","rashid@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"456301","Klein","Uta","U.","Uta.Klein@liverpool.ac.uk","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"490685","Barnett","Michael","R.M.","Michael.Barnett@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"483624","Ye","Shuwei","S.","yesw@bnl.gov","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"624379","Farbin","Amir","A.","Amir.Farbin@cern.ch","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"720046","Massa","Lorenzo","L.","Lorenzo.Massa@cern.ch","125","INFN Sezione di Roma Tor Vergata","Italy"
"369762","Alexopoulos","Theodoros","T.","talexopo@mail.cern.ch","14","Physics Department, National Technical University of Athens, Zografou","Greece"
"781324","Akatsuka","Shunichi","S.","akatsuka@scphys.kyoto-u.ac.jp","67","Faculty of Science, Kyoto University, Kyoto","Japan"
"722432","Huang","Yanping","Y.","yanping.huang@cern.ch","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"749301","Ayoub","Mohamad Kassem","M.K.","mohamad.kassem.ayoub@cern.ch","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"672886","Mueller","James","J.","mueller@pitt.edu","112","Department of Physics and Astronomy, University of Pittsburgh, Pittsburgh PA","United States of America"
"805929","Atkin","Ryan Justin","R.J.","ryan.justin.atkin@cern.ch","278","Department of Physics, University of Cape Town, Cape Town","South Africa"
"567733","Schiavi","Carlo","C.","Carlo.Schiavi@ge.infn.it","50","INFN Sezione di Genova","Italy"
"784585","Rossini","Lorenzo","L.","lorenzo.rossini@cern.ch  ","85","INFN Sezione di Milano","Italy"
"738751","Sammel","Dirk","D.","dirk.sammel@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"531537","Javadov","Namig","N.","javadov@sunse.jinr.ru","63","Joint Institute for Nuclear Research, Dubna","Russia"
"473512","Silva","Jos\'e","J.","jmanuel@lip.pt","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"645423","Ozcan","Veysi Erkcan","V.E.","erkcan.ozcan@cern.ch","24","Department of Physics, Bogazici University, Istanbul","Turkey"
"372728","Barnett","Bruce","B.M.","bbarnett@mail.cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"720469","Spangenberg","Martin","M.","martin.spangenberg@cern.ch","271","Department of Physics, University of Warwick, Coventry","United Kingdom"
"759414","Lutz","Margaret Susan","M.S.","margaret.susan.lutz@cern.ch","164","Department of Physics, University of Massachusetts, Amherst MA","United States of America"
"710004","Mitani","Takashi","T.","Mitani.Takashi@cern.ch","242","Waseda University, Tokyo","Japan"
"743490","Cerda Alberich","Leonor","L.","leonor.cerda.alberich@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"702398","Trzebinski","Maciej","M.","maciej.trzebinski@cern.ch","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"672748","Martin","Tim","T.A.","Tim.Martin@cern.ch","271","Department of Physics, University of Warwick, Coventry","United Kingdom"
"672371","Lobodzinska","Ewelina Maria","E. M. ","Ewelina.Maria.Lobodzinska@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"725280","Tong","Baojia(Tony)","B.","baojia.tong@cern.ch","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"440479","Watson","Alan","A.T.","Alan.Watson@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"679618","Okuyama","Toyonobu","T.","okuyama@post.kek.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"737029","Chiu","I-huan","I.","ichiu@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"432186","Sj\"{o}lin","J\"{o}rgen","J.","sjolin@fysik.su.se","134","Department of Physics, Stockholm University","Sweden"
"419010","Oberlack","Horst","H.","oberlack@mppmu.mpg.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"407499","Landon","Murrough","M. P. J.","m.p.j.landon@qmul.ac.uk","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"641319","Vilucchi","Elisabetta","E.","elisabetta.vilucchi@lnf.infn.it","47","INFN e Laboratori Nazionali di Frascati, Frascati","Italy"
"667719","Ma\v{c}ek","Bo\v{s}tjan","B.","Bostjan.Macek@ijs.si","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"643202","Kotwal","Ashutosh","A.","kotwal@phy.duke.edu","46","Department of Physics, Duke University, Durham NC","United States of America"
"743312","Hrynevich","Aliaksei","A.","aliaksei.hrynevich@cern.ch","87","Research Institute for Nuclear Problems of Byelorussian State University, Minsk","Belarus"
"439070","Vichou","Irene","I.","irene.vichou@cern.ch","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"428035","Rozen","Yoram","Y.","Yoram.Rozen@cern.ch","141","Department of Physics, Technion, Israel Institute of Technology, Haifa","Israel"
"732106","Higashino","Satoshi","S.","higashino@champ.hep.sci.osaka-u.ac.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"758468","Chow","Yun Sang","Y.S.","yun.sang.chow@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"758381","O'Connor","Kelsey","K.","oconnok3@my.erau.edu","27","Department of Physics, Brandeis University, Waltham MA","United States of America"
"401435","Huhtinen","Mika","M.","Mika.Huhtinen@cern.ch","34","CERN, Geneva","Switzerland"
"761029","Dado","Tomas","T.","tomas.dado@cern.ch","28","Faculty of Mathematics, Physics and Informatics, Comenius University, Bratislava","Slovak Republic"
"426437","Rimoldi","Adele","A.","rimoldi@mail.cern.ch","108","INFN Sezione di Pavia","Italy"
"705483","Franchini","Matteo","M.","matteo.franchini@cern.ch","167","INFN Sezione di Bologna","Italy"
"555677","Moyse","Edward","E.J.W.","Edward.Moyse@cern.ch","164","Department of Physics, University of Massachusetts, Amherst MA","United States of America"
"558502","Rauscher","Felix","F.","rauscher@mail.cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"596658","Testa","Marianna","M.","marianna.testa@lnf.infn.it","47","INFN e Laboratori Nazionali di Frascati, Frascati","Italy"
"389115","Duperrin","Arnaud","A.","duperrin@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"369810","Alimonti","Gianluca","G.","gianluca.alimonti@mi.infn.it","85","INFN Sezione di Milano","Italy"
"693920","Tsirintanis","Nikolaos","N.","nikolaos.tsirintanis@cern.ch","15","Physics Department, National and Kapodistrian University of Athens, Athens","Greece"
"671332","Villaplana Perez","Miguel","M.","Miguel.Villaplana.Perez@cern.ch","85","INFN Sezione di Milano","Italy"
"746727","\v{S}filigoj","Tina","T.","tina.sfiligoj@cern.ch","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"769479","Agheorghiesei","Catalin","C.","catalin.agheorghiesei@cern.ch","313","Department of Physics, Alexandru Ioan Cuza University of Iasi, Iasi","Romania"
"707654","Jav\r{u}rek","Tom\'{a}\v{s}","T.","Tomas.Javurek@cern.ch","34","CERN, Geneva","Switzerland"
"796775","Hinterkeuser","Florian","F.","hinterkeuser@physik.uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"409752","Ye","Jingbo","J.","yejb@mail.physics.smu.edu","44","Physics Department, Southern Methodist University, Dallas TX","United States of America"
"746588","Zhou","You","Y.","y.zhou@cern.ch","12","Department of Physics, University of Arizona, Tucson AZ","United States of America"
"796062","Yang","Yi-lin","Y.","yilin@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"555183","Cole","Brian","B.","Brian.Cole@cern.ch","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"411849","Malek","Fairouz","F.","fmalek@lpsc.in2p3.fr","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"781312","Shlomi","Jonathan","J.","jonathan.shlomi@weizmann.ac.il","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"412164","Poggioli","Luc","L.","Luc.Poggioli@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"785302","Ng","Sam Yanwing","Y. S.","yanwing.ng@physik.hu-berlin.de","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"723674","Winkels","Emma","E.","emmawinkels@gmail.com","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"693192","Arnold","Hannah","H.","hannah.arnold@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"700208","Picazio","Attilio","A.","attilio.picazio@cern.ch","164","Department of Physics, University of Massachusetts, Amherst MA","United States of America"
"381133","Ceradini","Filippo","F.","filippo.ceradini@roma3.infn.it","126","INFN Sezione di Roma Tre","Italy"
"722011","Beermann","Thomas","T.A.","thomas.beermann@cern.ch","60","Institut f\"{u}r Astro-~und Teilchenphysik, Leopold-Franzens-Universit\"{a}t, Innsbruck","Austria"
"453445","Milov","Alexander","A.","Alexander.Milov@cern.ch","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"757618","Zhang","Yu","Y.","zy0217@mail.ustc.edu.cn","UCAS","University of Chinese Academy of Science (UCAS), Beijing","China"
"647563","Valero","Alberto","A.","Alberto.Valero@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"379597","Cakir","Orhan","O.","ocakir@science.ankara.edu.tr","10","Department of Physics, Ankara University, Ankara","Turkey"
"757913","Dumitriu","Ana Elena","A.E.","ana.elena.dumitriu@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"445115","Tok\'ar","Stanislav","S.","Stanislav.Tokar@cern.ch","28","Faculty of Mathematics, Physics and Informatics, Comenius University, Bratislava","Slovak Republic"
"441909","Wyatt","Terry Richard","T.R.","twyatt@fnal.gov","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"727037","Garcia-Argos","Carlos","C.","carlos.garcia.argos@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"515457","D'Onofrio","Monica","M.","Monica.D'Onofrio@cern.ch","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"432405","Smirnov","Yury","Y.","Yury.Smirnov@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"682172","Paramonov","Alexander","A.","Alexander.Paramonov@cern.ch","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"694105","Lu","Yun-Ju","Y.J.","yunju@cern.ch","302","Department of Physics, National Tsing Hua University, Hsinchu","Taiwan"
"437347","Unno","Yoshinobu","Y.","Yoshinobu.Unno@cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"822534","Li","Ke","K.","ke.li@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"720122","Haney","Bijan","B.","bijan.haney@cern.ch","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"622006","Escobar","Carlos","C.","carlos.escobar.ibanez@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"379300","B\"uscher","Volker","V.","buescher@uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"552395","Ikegami","Yoichi","Y.","yoichi.ikegami@kek.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"763421","Yajima","Kazuki","K.","yajima@champ.hep.sci.osaka-u.ac.jp","168","Graduate School of Science, Osaka University, Osaka","Japan"
"706021","Yamanaka","Takashi","T.","takashi.yamanaka@cern.ch","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"758520","Gavrilyuk","Alexander","A.","alexander.gavrilyuk@cern.ch","89","Institute for Theoretical and Experimental Physics of the National Research Centre Kurchatov Institute, Moscow","Russia"
"763237","Lesage","Arthur","A. A. J.","arthur.lesage@cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"731049","Roy","Debarati","D.","debarati.roy@cern.ch","261","School of Physics, University of the Witwatersrand, Johannesburg","South Africa"
"618208","Vranjes Milosavljevic","Marija","M.","marija.vranjes.milosavljevic@cern.ch","19","Institute of Physics, University of Belgrade, Belgrade","Serbia"
"525625","Gibson","Stephen","S.M.","Stephen.Gibson@cern.ch","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"614743","Popeneciu","Gabriel Alexandru","G.A.","gabriel.popeneciu@cern.ch","286","National Institute for Research and Development of Isotopic and Molecular Technologies, Physics Department, Cluj-Napoca","Romania"
"665339","Chelstowska","Magda Anna","M.A.","magda.anna.chelstowska@cern.ch","34","CERN, Geneva","Switzerland"
"681844","Barak","Liron","L.","lironbarak83@gmail.com","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"799241","Hankache","Robert","R.","robert.hankache@gmail.com","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"439914","Vreeswijk","Marcel","M.","h73@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"672973","Liu","Jianbei","J. B.","jianbei.liu@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"711765","Tsai","Fang-ying","F.","fang-ying.tsai@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"705515","Bertoli","Gabriele","G.","gabriele.bertoli@cern.ch","134","Department of Physics, Stockholm University","Sweden"
"443237","Bevan","Adrian John","A.J.","a.j.bevan@qmul.ac.uk","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"411947","Malon","David","D.","malon@anl.gov","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"643630","Coniavitis","Elias","E. ","Elias.Coniavitis@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"420756","Passaggio","Stefano","S.","Stefano.Passaggio@ge.infn.it","50","INFN Sezione di Genova","Italy"
"553156","Cervelli","Alberto","A.","alberto.cervelli@lhep.unibe.ch","167","INFN Sezione di Bologna","Italy"
"628392","Ventura","Andrea","A.","Andrea.Ventura@le.infn.it","69","INFN Sezione di Lecce","Italy"
"803934","Bakker","Pepijn Johannes","P.J.","pbakker@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"763627","Thiele","Fabian","F.","fabian.thiele@posteo.de","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"658963","Chafaq","Aziz","A.","Aziz.Chafaq@cern.ch","33","Facult\'e des Sciences Ain Chock, R\'eseau Universitaire de Physique des Hautes Energies - Universit\'e Hassan II, Casablanca","Morocco"
"743121","Maier","Thomas","T.","thomas.maier@physik.uni-muenchen.de","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"753637","Basalaev","Artem","A.","artem.basalaev@cern.ch","110","Konstantinov Nuclear Physics Institute of National Research Centre "Kurchatov Institute", PNPI, St. Petersburg","Russia"
"708167","Kishimoto","Tomoe","T.","Tomoe.Kishimoto@cern.ch","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"763647","Ardell","Rose Elisabeth","R.E.","rose.ardell.2014@live.rhul.ac.uk","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"395956","Glazov","Alexandre","A.","alexandre.glazov@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"712938","Atkinson","Markus","M.","Markus.Atkinson@cern.ch","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"734309","Dimitrievska","Aleksandra","A.","adimitrievska@lbl.gov","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"388009","Dolejsi","Jiri","J. ","dolejsi@ipnp.troja.mff.cuni.cz","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"757330","Dreyer","Timo","T.","timo.dreyer@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"472485","Chizhov","Mihail","M.V.","Mihail.Tchijov@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"593141","Flick","Tobias","T. ","tobias.flick@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"756804","Grud","Christopher","C.","cgrud@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"752062","von Buddenbrock","Stefan","S.E.","stef.von.b@cern.ch","261","School of Physics, University of the Witwatersrand, Johannesburg","South Africa"
"666018","Hanagaki","Kazunori","K.","kazunori.hanagaki@kek.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"382933","Cobal","Marina","M.","Marina.Cobal@cern.ch","151","INFN Gruppo Collegato di Udine, Sezione di Trieste, Udine","Italy"
"617057","Panduro Vazquez","William","J.G.","j.panduro.vazquez@cern.ch","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"387345","Herten","Gregor","G.","herten@uni-freiburg.de","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"391812","Filip\v{c}i\v{c}","Andrej","A.","Andrej.Filipcic@ijs.si","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"379895","Canale","Vincenzo","V.","vincenzo.canale@na.infn.it","97","INFN Sezione di Napoli","Italy"
"683784","Long","Robin Eamonn","R.E.","Robin.Eamonn.Long@cern.ch","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"799135","Giannini","Antonio","A.","agiannini@na.infn.it","97","INFN Sezione di Napoli","Italy"
"383808","Corriveau","Fran\c{c}ois","F.","francois@physics.mcgill.ca","81","Department of Physics, McGill University, Montreal QC","Canada"
"679863","Chitan","Adrian","A.","Adrian.Chitan@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"475147","Britton","Dave","D.","d.britton@physics.gla.ac.uk","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"420855","Pater","Joleen","J.R.","Joleen.Pater@manchester.ac.uk","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"762047","Rodriguez Perez","Andrea","A.","arodriguez@ifae.es","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"429022","S\'anchez","Javier","J.","Javier.Sanchez@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"668562","Prokoshin","Fedor","F.","Fedor.Prokoshin@cern.ch","205","Departamento de F\'isica, Universidad T\'ecnica Federico Santa Mar\'ia, Valpara\'iso","Chile"
"678383","Sumida","Toshi","T.","Toshi.Sumida@cern.ch","67","Faculty of Science, Kyoto University, Kyoto","Japan"
"439537","Vlachos","Sotirios","S.","sotirios.vlachos@cern.ch","14","Physics Department, National Technical University of Athens, Zografou","Greece"
"449508","Lehmann Miotto","Giovanna","G.","Giovanna.Lehmann@cern.ch","34","CERN, Geneva","Switzerland"
"406578","Kroll","Joe","J.","kroll@hep.upenn.edu","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"453290","Vickey Boeriu","Oana Elena","O.E.","Oana.Boeriu@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"708753","Salazar Loyola","Javier Esteban","J.E.","javier.esteban.salazar.loyola@cern.ch","205","Departamento de F\'isica, Universidad T\'ecnica Federico Santa Mar\'ia, Valpara\'iso","Chile"
"764085","Rodriguez Bosca","Sergi","S.","serobos@alumni.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"790620","Bellos","Panagiotis","P.","panagiotis.bellos@cern.ch","15","Physics Department, National and Kapodistrian University of Athens, Athens","Greece"
"716221","Schouwenberg","Jeroen","J.F.P.","jeroen.schouwenberg@cern.ch","120","Institute for Mathematics, Astrophysics and Particle Physics, Radboud University Nijmegen/Nikhef, Nijmegen","Netherlands"
"708091","Lorenzo Martinez","Narei","N.","Narei.Lorenzo.Martinez@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"651857","Yorita","Kohei","K.","kohei.yorita@waseda.jp","242","Waseda University, Tokyo","Japan"
"698137","Wu","Yusheng","Y.","yusheng.wu@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"396555","Gorini","Benedetto","B.","Benedetto.Gorini@cern.ch","34","CERN, Geneva","Switzerland"
"715347","Maevskiy","Artem","A.S.","Artem.Maevskyi@cern.ch","92","D.V. Skobeltsyn Institute of Nuclear Physics, M.V. Lomonosov Moscow State University, Moscow","Russia"
"764024","La Ruffa","Francesco","F.","larufra@gmail.com","39","INFN Gruppo Collegato di Cosenza, Laboratori Nazionali di Frascati","Italy"
"763208","Hadef","Asma","A.","asma.hadef@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"709316","Stolte","Philipp","P.","pstolte@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"430211","Schmitt","Stefan","S.","Stefan.Schmitt@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"642154","Bachacou","Henri","H.","Henri.Bachacou@cern.ch","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"759021","Cavallaro","Emanuele","E.","emanuele.cavallaro@cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"759636","Soffa","Aaron Michael","A.M.","asoffa@uci.edu","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"471226","Lagouri","Theodota","T.","theodota.lagouri@cern.ch","261","School of Physics, University of the Witwatersrand, Johannesburg","South Africa"
"670486","Konoplich","Rostislav","R.","Rostislav.Konoplich@cern.ch","184","Department of Physics, New York University, New York NY","United States of America"
"582542","Salzburger","Andreas","A.","Andreas.Salzburger@cern.ch","34","CERN, Geneva","Switzerland"
"388254","Doria","Alessandra","A.","alessandra.doria@na.infn.it","97","INFN Sezione di Napoli","Italy"
"772301","Dreyer","Etienne","E.","etienne.dreyer@outlook.com","133","Department of Physics, Simon Fraser University, Burnaby BC","Canada"
"741406","Hansen","Maike Christina","M.C.","maike.christina.hansen@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"429518","Savard","Pierre","P.","savard@physics.utoronto.ca","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"388372","Doyle","Tony","A.T.","tony.doyle@glasgow.ac.uk","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"729415","Rave","Stefan","S.","stefan.rave@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"521937","Rebuzzi","Daniela","D.M.","daniela.rebuzzi@cern.ch","108","INFN Sezione di Pavia","Italy"
"490500","Polini","Alessandro","A.","polini@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"440518","Watts","Stephen","S.","stephen.watts@manchester.ac.uk","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"425381","Raymond","Michel","M.","Michel.Raymond@cern.ch","34","CERN, Geneva","Switzerland"
"629507","Gon\c{c}alo","Ricardo","R.","jose.goncalo@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"785157","Lavorgna","Marco","M.","lavorgna@na.infn.it","97","INFN Sezione di Napoli","Italy"
"495362","Dudarev","Alexey","A.","Alexey.Dudarev@cern.ch","34","CERN, Geneva","Switzerland"
"430912","Wingerter-Seez","Isabelle","I.","isabelle@lapp.in2p3.fr","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"703081","Scutti","Federico","F.","Federico.Scutti@cern.ch","82","School of Physics, University of Melbourne, Victoria","Australia"
"665501","Soffer","Abner","A. ","abner.soffer@cern.ch","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"660224","Soualah","Rachik","R.","Rachik.Soualah@cern.ch","151","INFN Gruppo Collegato di Udine, Sezione di Trieste, Udine","Italy"
"617141","Volpi","Guido","G.","Guido.Volpi@cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"817293","Biswal","Jyoti Prakash","J.P.","jyoti.prakash.biswal@cern.ch","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"478934","Thomas","Juergen","J.P.","juergen.thomas@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"589261","Miyagawa","Paul","P.S.","Paul.Miyagawa@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"758252","Ripellino","Giulia","G.","giulia.ripellino@cern.ch","135","Physics Department, Royal Institute of Technology, Stockholm","Sweden"
"370388","Anderson","Kelby","K.J.","kelby@uchep.uchicago.edu","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"759608","Snyder","Ian Michael","I.M.","snyder@uoregon.edu","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"803556","Tosciri","Cecilia","C.","cecilia.tosciri@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"375791","Blocker","Craig","C.","Craig.Blocker@cern.ch","27","Department of Physics, Brandeis University, Waltham MA","United States of America"
"405481","Kobayashi","Tomio","T.","tomio@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"661228","Tojo","Junji","J.","Junji.Tojo@cern.ch","274","Research Center for Advanced Particle Physics and Department of Physics, Kyushu University, Fukuoka ","Japan"
"403056","J\'ez\'equel","St\'ephane","S.","Stephane.Jezequel@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"406983","La Rotonda","Laura","L.","larotonda@cs.infn.it","39","INFN Gruppo Collegato di Cosenza, Laboratori Nazionali di Frascati","Italy"
"754280","Zhang","Liqing","L.","liqing.zhang@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"706060","Malaescu","Bogdan","B.","Bogdan.Malaescu@cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"421674","Perini","Laura","L.","laura.perini@mi.infn.it","85","INFN Sezione di Milano","Italy"
"675844","Hirschbuehl","Dominic","D.","dominic.hirschbuehl@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"683119","Czodrowski","Patrick","P.","patrick.czodrowski@cern.ch","34","CERN, Geneva","Switzerland"
"701466","Pleskot","Vojtech","V.","vojtech.pleskot@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"783561","Bozson","Adam James","A.J.","abozson@pp.rhul.ac.uk","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"384894","Dabrowski","Wladyslaw","W.","W.Dabrowski@ftj.agh.edu.pl","41","AGH University of Science and Technology, Faculty of Physics and Applied Computer Science, Krakow","Poland"
"669464","Staszewski","Rafal","R.","rafal.staszewski@ifj.edu.pl","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"606614","Fabbri","Laura","L.","laura.fabbri@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"676064","Whalen","Kathleen","K.","kate.whalen@cern.ch","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"400388","Hill","John","J.C.","hill@hep.phy.cam.ac.uk","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"431567","Shipsey","Ian Peter Joseph","I.P.J.","ian.shipsey@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"758071","Saito","Tomoyuki","T.","tomoyuki@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"742950","Shang","Ruo-yu","R.","ruo-yu.shang@cern.ch","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"725830","Delgove","David","D.","delgove@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"618617","Korolkova","Elena","E.V.","e.korolkova@sheffield.ac.uk","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"406138","Kuleshov","Sergey","S.","Serguei.Koulechov@cern.ch","205","Departamento de F\'isica, Universidad T\'ecnica Federico Santa Mar\'ia, Valpara\'iso","Chile"
"554823","Ferrando","James","J.","james.ferrando@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"416818","Mount","Richard","R.","richard.mount@slac.stanford.edu","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"692050","Pani","Priscilla","P.","Priscilla.Pani@cern.ch","34","CERN, Geneva","Switzerland"
"443935","Asai","Shoji","S.","Shoji.Asai@cern.ch","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"616316","Hubacek","Zdenek","Z.","Zdenek.Hubacek@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"628680","Bergeaas Kuutmann","Elin","E.","elin.bergeaas.kuutmann@physics.uu.se","152","Department of Physics and Astronomy, University of Uppsala, Uppsala","Sweden"
"762181","Whitmore","Ben William","B.W.","whitmore.ben@gmail.com","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"754113","Tanaka","Masahiro","M.","masahiro.tanaka@cern.ch","243","Department of Physics, Tokyo Institute of Technology, Tokyo","Japan"
"407641","Lanza","Agostino","A.","agostino.lanza@pv.infn.it","108","INFN Sezione di Pavia","Italy"
"664519","Stockton","Mark","M.C.","Mark.Stockton@cern.ch","34","CERN, Geneva","Switzerland"
"743054","Cioar\u{a}","Irina Antonela","I.A.","irina.antonela.cioara@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"409172","Leroy","Claude","C.","Claude.Leroy@cern.ch","88","Group of Particle Physics, University of Montreal, Montreal QC","Canada"
"742597","Owen","Rhys Edward","R.E.","rhys.edward.owen@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"750368","Poggi","Riccardo","R.","riccardo.poggi@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"410846","Luci","Claudio","C.","luci@roma1.infn.it","124","INFN Sezione di Roma","Italy"
"756543","Veloce","Laurelle Maria","L.M.","lveloce@physics.utoronto.ca","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"767290","Mason","Lara Hannan","L.H.","lara.mason@live.com","82","School of Physics, University of Melbourne, Victoria","Australia"
"473713","Grenier","Philippe","P.","philippe.Jean-Paul.grenier@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"709671","Cao","Tingting","T.","tcao@cern.ch","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"490709","Ikeno","Masahiro","M.","masahiro.ikeno@kek.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"703225","Harkusha","Siarhei","S.","Siarhei.Harkusha@cern.ch","86","B.I. Stepanov Institute of Physics, National Academy of Sciences of Belarus, Minsk","Belarus"
"394193","Garcia-Sciveres","Maurice","M.","mgarcia-sciveres@lbl.gov","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"645349","Enari","Yuji","Y.","yuji.enari@cern.ch","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"617310","Krasznahorkay","Attila","A.","Attila.Krasznahorkay@cern.ch","34","CERN, Geneva","Switzerland"
"432166","Sivoklokov","Serguei","S.Yu.","sivokl@mail.cern.ch","92","D.V. Skobeltsyn Institute of Nuclear Physics, M.V. Lomonosov Moscow State University, Moscow","Russia"
"642146","Kono","Takanori","T.","Takanori.Kohno@cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"758580","Novak","Tadej","T.","tadej.novak@cern.ch","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"691681","Da Cunha Sargedas De Sousa","Mario Jose","M.J.","mdacunha@mail.cern.ch","129","Institute of Frontier and Interdisciplinary Science and Key Laboratory of Particle Physics and Particle Irradiation (MOE), Shandong University, Qingdao","China"
"748465","Di Bello","Francesco Armando","F.A.","francesco.armando.di.bello@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"746060","Rifki","Othmane","O.","othmane.rifki@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"695422","Yildirim","Eda","E.","eda.yildirim@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"635870","Pianori","Elisabetta","E.","Elisabetta.pianori@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"734971","Calace","Noemi","N.","noemi.calace@cern.ch","34","CERN, Geneva","Switzerland"
"715132","Ganguly","Sanmay","S.","sanmay.ganguly@cern.ch","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"752284","Celebi","Emre","E.","emre.celebi@cern.ch","310","Istanbul Bilgi University, Faculty of Engineering and Natural Sciences, Istanbul","Turkey"
"498882","Delmastro","Marco","M.","marco.delmastro@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"443045","Zobernig","Georg","G.","Haimo.Zobernig@cern.ch","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"745262","Armitage","Lewis James","L.J.","lewis.james.armitage@cern.ch","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"435118","Cheplakov","Alexander","A.","cheplako@mail.cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"804179","Mina","Robert","R.A.","robmina@stanford.edu","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"783899","Zhong","Dewen","D.","dewen.zhong@cern.ch","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"645210","Wardrope","David Robert","D.R.","David.Wardrope@cern.ch","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"754524","Vadla","Knut Oddvar Hoie","K.O.H.","knut.oddvar.hoie.vadla@cern.ch","105","Department of Physics, University of Oslo, Oslo","Norway"
"740279","Dette","Karola","K.","karola.dette@cern.ch","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"453134","De Vivie De Regie","Jean-Baptiste","J.B.","devivie@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"624284","Caron","Sascha","S.","Sascha.Caron@cern.ch","120","Institute for Mathematics, Astrophysics and Particle Physics, Radboud University Nijmegen/Nikhef, Nijmegen","Netherlands"
"508550","Dedovich","Dmitri","D.V.","dedovich@mail.cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"718261","Elliot","Alison","A.A. ","alison.elliot@cern.ch","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"403861","Kagan","Harris","H.","kagan@mps.ohio-state.edu","101","Ohio State University, Columbus OH","United States of America"
"405491","Kobel","Michael","M.","kobel@physik.tu-dresden.de","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"730783","Siral","Ismet","I.","ismet.siral@cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"783331","Klingl","Tobias","T.","klingl@physik.uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"740634","Christodoulou","Valentinos","V.","valentinos.christodoulou@cern.ch","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"747796","Hildebrand","Kevin","K.","kevin.hildebrand@cern.ch","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"682281","Lammers","Sabine","S.","sabine.lammers@cern.ch","59","Department of Physics, Indiana University, Bloomington IN","United States of America"
"396118","G\"ossling","Claus","C.","gossling@physik.uni-dortmund.de","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"402920","Jenni","Peter","P.","peter.jenni@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"761427","Dubovsky","Michal","M.","dubovsky14@uniba.sk","28","Faculty of Mathematics, Physics and Informatics, Comenius University, Bratislava","Slovak Republic"
"435686","Thompson","Stan","A.S.","A.S.Thompson@physics.gla.ac.uk","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"450899","Kramberger","Gregor","G.","Gregor.Kramberger@ijs.si","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"398855","Hamacher","Klaus","K. ","hamacher@mail.cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"683133","Zhang","Dongliang","D.","Dongliang.Zhang@cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"693334","Bertella","Claudia","C.","claudia.bertella@cern.ch","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"662321","Okawa","Hideki","H.","hideki.okawa@cern.ch","149","Division of Physics and Tomonaga Center for the History of the Universe, Faculty of Pure and Applied Sciences, University of Tsukuba, Tsukuba","Japan"
"490593","Takashima","Ryuichi","R.","Ryuichi.Takashima@cern.ch","170","Kyoto University of Education, Kyoto","Japan"
"663862","Havranek","Miroslav","M.","Miroslav.Havranek@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"414346","Mellado Garcia","Bruce Rafael","B.R.","bmellado@mail.cern.ch","261","School of Physics, University of the Witwatersrand, Johannesburg","South Africa"
"660298","Winklmeier","Frank","F.","Frank.Winklmeier@cern.ch","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"740741","Jiang","Zihao","Z.","zihao.jiang@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"693469","Jovicevic","Jelena","J.","Jelena.Jovicevic@cern.ch","148","TRIUMF, Vancouver BC","Canada"
"485637","Etienvre","Anne-Isabelle","A.I.","anne-isabelle.etienvre@cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"495765","Strauss","Michael","M.","strauss@ou.edu","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"626907","Pilkington","Andrew","A.D.","Andrew.Pilkington@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"391384","Bosman","Martine","M.","bosman@ifae.es","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"739389","Langenberg","Robert Johannes","R.J.","robert.johannes.langenberg@cern.ch","34","CERN, Geneva","Switzerland"
"762786","Lack","David Philip John","D.P.J.","david.lack@postgrad.manchester.ac.uk","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"389713","Eigen","Gerald","G.","Gerald.Eigen@cern.ch","20","Department for Physics and Technology, University of Bergen, Bergen","Norway"
"444896","Butterworth","Jonathan","J. M.","j.butterworth@cern.ch","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"476678","Cetin","Serkant Ali","S.A.","serkant.cetin@cern.ch","310","Istanbul Bilgi University, Faculty of Engineering and Natural Sciences, Istanbul","Turkey"
"678663","Stelzer","Bernd","B.","stelzer@sfu.ca","133","Department of Physics, Simon Fraser University, Burnaby BC","Canada"
"437473","Vacavant","Laurent","L.","vacavant@in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"471621","Leisos","Antonios","A.","Antonios.Leisos@cern.ch","143","Department of Physics, Aristotle University of Thessaloniki, Thessaloniki","Greece"
"380103","Caprini","Irinel","I.","Irinel.Caprini@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"756183","Kowalewska","Anna Bozena","A.B.","anna.bozena.kowalewska@cern.ch","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"763198","Schmidt-Sommerfeld","Korbinian Ralf","K.R.","kos@mpp.mpg.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"369699","Smirnova","Lidia","L.N.","Lidia.Smirnova@cern.ch","92","D.V. Skobeltsyn Institute of Nuclear Physics, M.V. Lomonosov Moscow State University, Moscow","Russia"
"422280","Petroff","Pierre","P.","pierre.guillaume.petroff@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"485222","Barr","Alan","A.J.","alan.barr@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"700066","Nellist","Clara","C.","Clara.Jean.May.Nellist@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"372001","Bagnaia","Paolo","P.","paolo.bagnaia@cern.ch","124","INFN Sezione di Roma","Italy"
"656078","Rocco","Elena","E.","elena.rocco@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"432433","Smirnova","Oxana","O.","oxana.smirnova@hep.lu.se","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"664224","Schwartzman","Ariel","A.","Ariel.Gustavo.Schwartzman@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"667001","Cortes-Gonzalez","Arely","A.","arely.cortes.gonzalez@cern.ch","34","CERN, Geneva","Switzerland"
"531124","Barklow","Timothy","T.","timb@slac.stanford.edu","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"370755","Maccarrone","Giovanni","G.","giovanni.maccarrone@lnf.infn.it","47","INFN e Laboratori Nazionali di Frascati, Frascati","Italy"
"719420","Glaysher","Paul","P.C.F.","paul.glaysher@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"762663","Broughton","James","J.H","jxb@hep.ph.bham.ac.uk","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"438738","Vercesi","Valerio","V.","Valerio.Vercesi@cern.ch","108","INFN Sezione di Pavia","Italy"
"753373","Dann","Nick","N.D","nicholas.dann@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"673785","Abreu","Henso","H.","henso.javier.abreu.aguilar@cern.ch","141","Department of Physics, Technion, Israel Institute of Technology, Haifa","Israel"
"720477","Stamm","Soren","S.","stamm@physik.hu-berlin.de","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"724532","Kwan","Tony","T.","tony.kwan@cern.ch","81","Department of Physics, McGill University, Montreal QC","Canada"
"437983","Van Gemmeren","Peter","P.","gemmeren@mail.cern.ch","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"497283","Nairz","Armin Michael","A.M.","Armin.Nairz@cern.ch","34","CERN, Geneva","Switzerland"
"677116","Kawamura","Gen","G.","gen.kawamura@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"750795","Rosien","Nils-Arne","N-A.","nrosien@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"449250","Strizenec","Pavol","P.","pavol@mail.cern.ch","66","Department of Subnuclear Physics, Institute of Experimental Physics of the Slovak Academy of Sciences, Kosice","Slovak Republic"
"783203","Jones","Samuel David","S.D.","sdj21@sussex.ac.uk","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"415665","Mj\"ornmark","Jan-Ulf","J.U.","ulf.mjornmark@hep.lu.se","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"677532","Oda","Susumu","S.","Susumu.Oda@cern.ch","274","Research Center for Advanced Particle Physics and Department of Physics, Kyushu University, Fukuoka ","Japan"
"735026","Milesi","Marco","M.","marco.miles@gmail.com","82","School of Physics, University of Melbourne, Victoria","Australia"
"762922","Tornambe","Peter","P.","ptornamb@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"678128","McCarthy","Thomas","T.G.","tmccarth@mpp.mpg.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"742598","Millar","Declan Andrew","D.A.","declan.millar@cern.ch","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"555543","Fullana Torregrosa","Esteban","E.","Esteban.Fullana.Torregrosa@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"739596","Lionti","Anthony","A.L.","anthony.eric.lionti@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"719256","Hageb\"ock","Stephan","S.","stephan.hageboeck@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"713663","Amaral Coutinho","Yara","Y.","Yara.Amaral.Coutinho@cern.ch","121","Universidade Federal do Rio De Janeiro COPPE/EE/IF, Rio de Janeiro","Brazil"
"783371","Tresoldi","Fabio","F.","f.tresoldi@sussex.ac.uk","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"674534","Martyniuk","Alex","A.C.","martyniu@cern.ch","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"750364","Creager","Rachael","R.A.","rachael.ann.creager@cern.ch","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"704592","Alderweireldt","Sara","S.","sara.alderweireldt@cern.ch","120","Institute for Mathematics, Astrophysics and Particle Physics, Radboud University Nijmegen/Nikhef, Nijmegen","Netherlands"
"678141","Zhang","Fangzhou","F.","fangzhou.zhang@cern.ch","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"743835","Nooney","Tamsin","T.","tamsin.nooney@cern.ch","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"731411","Madar","Romain","R.","romain.madar@cern.ch","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"639023","Vranjes","Nenad","N.","nenad.vranjes@cern.ch","19","Institute of Physics, University of Belgrade, Belgrade","Serbia"
"391145","Fedin","Oleg","O.L.","fedin@mail.cern.ch","110","Konstantinov Nuclear Physics Institute of National Research Centre "Kurchatov Institute", PNPI, St. Petersburg","Russia"
"394666","Gazis","Evangelos","E.N.","gazis@mail.cern.ch","14","Physics Department, National Technical University of Athens, Zografou","Greece"
"759947","Whallon","Nikola Lazar","N.L.","alokin@uw.edu","157","Department of Physics, University of Washington, Seattle WA","United States of America"
"620868","Kashif","Lashkar","L.","Lashkar.Kashif@cern.ch","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"383131","Colijn","Auke-Pieter","A.P.","z37@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"682440","Long","Jonathan David","J.D.","jonathan.long@cern.ch","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"679150","Turra","Ruggero","R.T.","Ruggero.Turra@mi.infn.it","85","INFN Sezione di Milano","Italy"
"453904","Mastroberardino","Anna","A.","Anna.Mastroberardino@cern.ch","39","INFN Gruppo Collegato di Cosenza, Laboratori Nazionali di Frascati","Italy"
"739885","Weber","Stephen","S.A.","stephen.albert.weber@cern.ch","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"739124","Spalla","Margherita","M.","margherita.spalla@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"386977","Derkaoui","Jamal Eddine","J.E.","Mohamed.derkaoui@cern.ch","228","Facult\'e des Sciences, Universit\'e Mohamed Premier and LPTPM, Oujda","Morocco"
"760783","Silva Jr.","Manuel","M.","msilva@cern.ch","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"406470","Krieger","Peter","P.","krieger@physics.utoronto.ca","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"797643","Di Gregorio","Giulia","G.","giulia.digregorio@pi.infn.it","111","INFN Sezione di Pisa","Italy"
"683138","Klimek","Pawel","P.","Pawel.Klimek@cern.ch","191","Department of Physics, Northern Illinois University, DeKalb IL","United States of America"
"653566","Sato","Koji","K.","Koji.Sato@cern.ch","149","Division of Physics and Tomonaga Center for the History of the Universe, Faculty of Pure and Applied Sciences, University of Tsukuba, Tsukuba","Japan"
"381879","Chelkov","Gueorgui","G.A.","chelkov@mail.cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"439906","Vrba","Vaclav","V.","Vaclav.Vrba@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"748569","Jacobs","Ruth Magdalena","R.M.","jacobs@physik.uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"757889","Zhou","Maosen","M.S.","maosen.zhou@cern.ch","UCAS","University of Chinese Academy of Science (UCAS), Beijing","China"
"783579","Adam","Lennart","L.","Leadam@students.uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"513180","Starovoitov","Pavel","P.","Pavel.Starovoitov@cern.ch","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"426071","Ryabov","Yury","Y.F.","iryabov@mail.cern.ch","110","Konstantinov Nuclear Physics Institute of National Research Centre "Kurchatov Institute", PNPI, St. Petersburg","Russia"
"753338","Hartmann","Nikolai Marcel","N.M.","nikolai.marcel.hartmann@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"623940","Bressler","Shikma","S.","shikma.bressler@cern.ch","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"400535","Hobbs","John","J.","john.hobbs@stonybrook.edu","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"617426","Weingarten","Jens","J.","Jens.Weingarten@cern.ch","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"599003","Meoni","Evelin","E.","evelin.meoni@cern.ch","39","INFN Gruppo Collegato di Cosenza, Laboratori Nazionali di Frascati","Italy"
"757906","Cormier","Kyle James Read","K.J.R.","kyle.james.read.cormier@cern.ch","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"445168","Spagnolo","Stefania","S.","Stefania.Spagnolo@le.infn.it","69","INFN Sezione di Lecce","Italy"
"437202","Tzamarias","Spyros","S","Spyros.Tzamarias@cern.ch","143","Department of Physics, Aristotle University of Thessaloniki, Thessaloniki","Greece"
"601592","Legger","Federica","F.","Federica.Legger@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"754137","Wharton","Andrew Mark","A.M.","andy.wharton@cern.ch","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"650619","Heelan","Louise","L.","louise.heelan@cern.ch","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"579509","Smakhtin","Vladimir","V.","Vladimir.Smakhtin@cern.ch","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"757404","Moschovakos","Paris","P.","paris.moschovakos@cern.ch","14","Physics Department, National Technical University of Athens, Zografou","Greece"
"683657","Nackenhorst","Olaf","O.","olaf.nackenhorst@cern.ch","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"633590","Ruiz-Martinez","Aranzazu","A.","Aranzazu.Ruiz.Martinez@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"718172","Nuti","Francesco","F.","francesco.nuti@cern.ch","82","School of Physics, University of Melbourne, Victoria","Australia"
"371767","Azuelos","Georges","G.","georges.azuelos@umontreal.ca","88","Group of Particle Physics, University of Montreal, Montreal QC","Canada"
"701833","Benhar Noccioli","Eleonora","E.","Eleonora.Benhar.Noccioli@cern.ch","161","Department of Physics, Yale University, New Haven CT","United States of America"
"772409","Park","Tae Hyoun","T.H.","taehyounpark@cmail.carleton.ca","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"682740","Tudorache","Alexandra","A.","Alexandra.Tudorache@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"696794","Feickert","Matthew","M.","matthew.feickert@cern.ch","44","Physics Department, Southern Methodist University, Dallas TX","United States of America"
"478325","Taffard","Anyes","A.","Anyes.Taffard@cern.ch","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"419834","Ould-Saada","Farid","F.","farid.ould-saada@fys.uio.no","105","Department of Physics, University of Oslo, Oslo","Norway"
"385647","De Castro","Stefano","S.","decastro@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"381620","Charlton","David","D.G.","Dave.Charlton@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"762540","Pacalt","Josef","J.","josef.pacalt@cern.ch","209","Palack\'y University, RCPTM, Joint Laboratory of Optics, Olomouc","Czech Republic"
"783706","Crane","Jonathan","J.","jonathan.crane-4@postgrad.manchester.ac.uk","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"513207","LeCompte","Thomas","T.","lecompte@anl.gov","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"412781","Marroquim","Fernando","F. ","marroqui@if.ufrj.br","121","Universidade Federal do Rio De Janeiro COPPE/EE/IF, Rio de Janeiro","Brazil"
"524164","Biglietti","Michela","M.","Michela.Biglietti@cern.ch","126","INFN Sezione di Roma Tre","Italy"
"430854","Scuri","Fabrizio","F.","fabrizio.scuri@cern.ch","111","INFN Sezione di Pisa","Italy"
"484971","Beretta","Matteo","M.","matteo.beretta@lnf.infn.it","47","INFN e Laboratori Nazionali di Frascati, Frascati","Italy"
"435729","Thomson","Evelyn","E.","Evelyn.Thomson@cern.ch","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"420646","Parsons","John","J.A.","parsons@nevis.columbia.edu","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"472901","Silverstein","Samuel","S.B.","silver@physto.se","134","Department of Physics, Stockholm University","Sweden"
"760784","Cormier","Felix","F.","fcormier@phas.ubc.ca","155","Department of Physics, University of British Columbia, Vancouver BC","Canada"
"763155","Ellajosyula","Venugopal","V.","venu@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"693821","Butti","Pierfrancesco","P.","pierfrancesco.butti@cern.ch","34","CERN, Geneva","Switzerland"
"656153","Styles","Nicholas Adam","N.A.","Nicholas.Styles@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"724734","Horton","Arthur James","A.J.","arthur.james.horton@cern.ch","133","Department of Physics, Simon Fraser University, Burnaby BC","Canada"
"784139","Lindon","Jack Henry","J.H.","jack.henry.lindon@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"722754","Grossi","Giulio Cornelio","G.C.","giulio.cornelio.grossi@cern.ch","192","Louisiana Tech University, Ruston LA","United States of America"
"666004","Lohwasser","Kristin","K.","Kristin.Lohwasser@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"672149","Armbruster","Aaron James","A.J.","Aaron.James.Armbruster@cern.ch","34","CERN, Geneva","Switzerland"
"676005","Iakovidis","Georgios","G.","George.Iakovidis@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"723595","Citron","Zvi Hirsh","Z.H.","zhcitron@bgu.ac.il ","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"646303","Amidei","Dante","D.","amidei@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"685088","Otero y Garzon","Gustavo","G.","gotero@df.uba.ar","181","Departamento de F\'isica, Universidad de Buenos Aires, Buenos Aires","Argentina"
"759988","Kay","Ellis","E.F.","ellis.kay@cern.ch","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"429634","Sbarra","Carla","C.","Carla.Sbarra@cern.ch","167","INFN Sezione di Bologna","Italy"
"642152","Shan","Lianyou","L.Y.","Lianyou.Shan@cern.ch","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"622767","Reeves","Kendall","K. ","Kendall.Reeves@cern.ch","193","Physics Department, University of Texas at Dallas, Richardson TX","United States of America"
"763716","Dubreuil","Arnaud","A.","arnaud.dubreuil@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"753227","Zhao","Pingchuan","P.","pz26@phy.duke.edu","46","Department of Physics, Duke University, Durham NC","United States of America"
"716460","Yeletskikh","Ivan","I.","Ivan.Yeletskikh@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"424339","Przybycien","Mariusz","M.","mariuszp@mail.cern.ch","41","AGH University of Science and Technology, Faculty of Physics and Applied Computer Science, Krakow","Poland"
"475564","Cherkaoui El Moursli","Rajaa","R.","rcherkao@cern.ch","119","Facult\'e des sciences, Universit\'e Mohammed V, Rabat","Morocco"
"673676","Andeen","Timothy","T.","Timothy.Robert.Andeen@cern.ch","277","Department of Physics, University of Texas at Austin, Austin TX","United States of America"
"428825","Salihagic","Denis","D.","Denis.Salihagic@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"632758","Willocq","Stephane","S.","Stephane.Willocq@cern.ch","164","Department of Physics, University of Massachusetts, Amherst MA","United States of America"
"741865","Gozani","Eitan","E.","eitan.gozani@cern.ch","141","Department of Physics, Technion, Israel Institute of Technology, Haifa","Israel"
"787626","Weston","Thomas","T.D.","thomas.weston@lhep.unibe.ch","22","Albert Einstein Center for Fundamental Physics and Laboratory for High Energy Physics, University of Bern, Bern","Switzerland"
"720628","Wallangen","Veronica","V.","vwal@kth.se","134","Department of Physics, Stockholm University","Sweden"
"495766","Severini","Horst","H.","hs@nhn.ou.edu","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"736605","Kirchmeier","David","D.","david.kirchmeier@mailbox.tu-dresden.de","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"633738","Krumnack","Nils","N.","Nils.Erik.Krumnack@cern.ch","61","Department of Physics and Astronomy, Iowa State University, Ames IA","United States of America"
"795983","Bruno","Salvatore","S.","salvatore.bruno@roma2.infn.it","125","INFN Sezione di Roma Tor Vergata","Italy"
"555822","\v{Z}eni\v{s}","Tibor","T.","tzenis@mail.cern.ch","28","Faculty of Mathematics, Physics and Informatics, Comenius University, Bratislava","Slovak Republic"
"773305","Orellana","Gonzalo Enrique","G.E.","gonzalo.enrique.orellana@cern.ch","180","Instituto de F\'{i}sica La Plata, Universidad Nacional de La Plata and CONICET, La Plata","Argentina"
"747078","Hamity","Guillermo Nicolas","G.N.","guillermo.hamity@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"757919","Stapf","Birgit","B.","bstapf@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"789725","Meadows","Zachary Alden","Z.A.","zmeadows@physics.umass.edu","164","Department of Physics, University of Massachusetts, Amherst MA","United States of America"
"667073","Wraight","Kenneth","K.","kenneth.gibb.wraight@cern.ch","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"728130","Readioff","Nathan Peter","N.P.","nathan.peter.readioff@cern.ch","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"754951","Pedraza Diaz","Lucia","L.","l.pedrazadiaz@science.ru.nl","120","Institute for Mathematics, Astrophysics and Particle Physics, Radboud University Nijmegen/Nikhef, Nijmegen","Netherlands"
"453836","Ellinghaus","Frank","F.","frank.ellinghaus@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"731484","Connelly","Ian","I.A.","ian.connelly@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"715809","Schnoor","Ulrike","U.","Ulrike.Schnoor@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"757346","Billoud","Thomas Remy Victor","T.R.V.","thomas.remy.victor.billoud@cern.ch","88","Group of Particle Physics, University of Montreal, Montreal QC","Canada"
"758538","Kano","Yuya","Y.","ykano@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"718000","Queitsch-Maitland","Michaela","M.","michaela.queitsch-maitland@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"818259","Castillo","Florencia Luciana","F.L.","casflo@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"508693","Coadou","Yann","Y.","Yann.Coadou@cern.ch","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"784043","Viaux Maira","Nicolas","N.","nicolas.viaux.maira@cern.ch","205","Departamento de F\'isica, Universidad T\'ecnica Federico Santa Mar\'ia, Valpara\'iso","Chile"
"410789","Lubatti","Henry","H.J.","lubatti@u.washington.edu","157","Department of Physics, University of Washington, Seattle WA","United States of America"
"644540","Slawinska","Magdalena","M.","magdalena.slawinska@cern.ch","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"719679","Sommer","Philip","P.","philip.sommer@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"701829","Wahrmund","Sebastian","S.","sebastian.wahrmund@cern.ch","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"710595","Nakamura","Tomoaki","T.","tomoaki@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"410137","Lloyd","Stephen","S.L.","s.l.lloyd@qmul.ac.uk","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"750405","Sotiropoulou","Calliope Louisa","C.L.","kalliopi.louiza.sotiropoulou@cern.ch","111","INFN Sezione di Pisa","Italy"
"715057","Marcon","Caterina","C.","caterina.marcon@hep.lu.se","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"762417","Mahon","Devin James","D.J.","djm2220@columbia.edu","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"784963","Sottocornola","Simone","S.","simone.sottocornola01@universitadipavia.it","108","INFN Sezione di Pavia","Italy"
"441396","Wilson","John","J.A.","John.Allan.Wilson@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"429999","Schioppa","Marco","M.","marco.schioppa@fis.unical.it","39","INFN Gruppo Collegato di Cosenza, Laboratori Nazionali di Frascati","Italy"
"755533","Mendes Gouveia","Emanuel Demetrio","E.D.","emanuel.demetrio.mendes.gouveia@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"781530","Sherman","Alexander David","A.D.","a.sherman@cern.ch","26","Department of Physics, Boston University, Boston MA","United States of America"
"747892","Herr","Holger","H.","holger.herr@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"473743","Seidel","Sally","S.C.","seidel@phys.unm.edu","99","Department of Physics and Astronomy, University of New Mexico, Albuquerque NM","United States of America"
"674289","Munoz Sanchez","Francisca Javiela","F.J.","francisca.javiela.munoz.sanchez@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"723345","La Rosa Navarro","Jose Luis","J.L.","jlarosan@usp.br","241","Instituto de F\'isica, Universidade de S\~ao Paulo, S\~ao Paulo","Brazil"
"490550","Protopopescu","Serban","S.","serban@bnl.gov","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"621855","Chiodini","Gabriele","G.","gabriele.chiodini@cern.ch","69","INFN Sezione di Lecce","Italy"
"656441","Lantzsch","Kerstin","K.","Kerstin.Lantzsch@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"628216","Bernius","Catrin","C.","catrin.bernius@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"727920","Mlynarikova","Michaela","M.","michaela.mlynarikova@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"632236","Love","Peter","P. A.","palove@gmail.com","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"645220","Wiglesworth","Craig","C.","Craig.Wiglesworth@cern.ch","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"798559","Hlaluku","Dingane Reward","D.R.","drreward@gmail.com","261","School of Physics, University of the Witwatersrand, Johannesburg","South Africa"
"715426","Santoyo Castillo","Itzebelt","I.","I.Santoyo-Castillo@sussex.ac.uk","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"793601","Maekawa","Koki","K.","dreamfighter.amid.the.world@gmail.com","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"663322","Dopke","Jens","J.","jens.dopke@cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"659090","Suruliz","Kerim","K.","kerim.suruliz@cern.ch","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"438412","Varvell","Kevin","K.E.","kevin.varvell@sydney.edu.au","137","School of Physics, University of Sydney, Sydney","Australia"
"700890","Mochizuki","Kazuya","K.","Kazuya.Mochizuki@cern.ch","88","Group of Particle Physics, University of Montreal, Montreal QC","Canada"
"374415","Bernardi","Gregorio","G.","gregorio.bernardi@cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"421144","Peshekhonov","Vladimir","V.D.","Vladimir.Peshekhonov@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"525489","Annovi","Alberto","A.","alberto.annovi@pi.infn.it","111","INFN Sezione di Pisa","Italy"
"407131","Ladygin","Evgueni","E.","ladygin@mail.cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"751485","Mistry","Khilesh","K.P.","khilesh.pradip.mistry@cern.ch","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"790699","Zheng","Zhi","Z.","zhengzhi@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"605975","Zhu","Cheng Guang","C.G.","Chengguang.Zhu@cern.ch","129","Institute of Frontier and Interdisciplinary Science and Key Laboratory of Particle Physics and Particle Irradiation (MOE), Shandong University, Qingdao","China"
"722082","Kamenshchikov","Andrey","A.","andrey.kamenshchikov@cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"666617","Blue","Andrew","A.","andrew.blue@cern.ch","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"401126","Hou","Suen","S.","suenhou@mail.cern.ch","138","Institute of Physics, Academia Sinica, Taipei","Taiwan"
"759317","Luzi","Pierre Marc","P.M.","pierre.luzi@lpnhe.in2p3.fr","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"694356","Guest","Daniel","D.","dguest@cern.ch","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"700858","Lang","Valerie Susanne","V.S.","valerie.lang@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"714031","Allbrooke","Benedict","B.M.M.","Benedict.Allbrooke@cern.ch","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"820485","Higashida","Akihiro","A.","akihiro@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"471146","Albert","Justin","J.","jalbert@uvic.ca","156","Department of Physics and Astronomy, University of Victoria, Victoria BC","Canada"
"763447","McClymont","Laurie","L.I.","laurie.mcclymont.14@ucl.ac.uk","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"412843","Marti-Garcia","Salvador","S.","Salvador.Marti@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"692127","Shimizu","Shima","S.","Shima.Shimizu@cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"452809","Gori\v{s}ek","Andrej","A.","Andrej.Gorisek@cern.ch","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"663491","Novgorodova","Olga","O.","olga.novgorodova@cern.ch","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"470900","Do Vale","Maria Aline Barros","M.A.B.","Aline.Maria.Vale@cern.ch","269","Universidade Federal de S\~ao Jo\~ao del Rei (UFSJ), S\~ao Jo\~ao del Rei","Brazil"
"727095","Cheng","Hok Chuen","H.C.","hok.chuen.cheng@cern.ch","293","Department of Physics, Chinese University of Hong Kong, Shatin, N.T., Hong Kong","China"
"762709","Foster","Andrew Geoffrey","A.G.","af@hep.ph.bham.ac.uk","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"477026","Sultansoy","Saleh","S.","Salekh.Soultanov@cern.ch","255","Division of Physics, TOBB University of Economics and Technology, Ankara","Turkey"
"447985","Fakhrutdinov","Rinat","R.M.","rfakhrou@mail.cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"499882","Faisca Rodrigues Pereira","Rui Miguel","R.M.","pereira@lip.pt","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"668442","De Lorenzi","Francesco","F.","francesco.de.lorenzi@cern.ch","61","Department of Physics and Astronomy, Iowa State University, Ames IA","United States of America"
"455119","Chekanov","Sergei","S.","Sergei.Chekanov@cern.ch","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"741248","Aaboud","Morad","M.","d.aaboud@cern.ch","228","Facult\'e des Sciences, Universit\'e Mohamed Premier and LPTPM, Oujda","Morocco"
"673133","Valentinetti","Sara","S.","valentinetti@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"706349","Dallaire","Frederick","F.","Frederick.Dallaire@cern.ch","88","Group of Particle Physics, University of Montreal, Montreal QC","Canada"
"752744","Guo","Yicheng","Y.","yicheng.guo@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"668544","Neubauer","Mark","M.S.","msn@uiuc.edu","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"754136","Lerner","Giuseppe","G.","giuseppe.lerner@cern.ch","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"452907","Van Vulpen","Ivo","I.","ivov@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"658277","Sandhoff","Marisa","M.","marisa.sandhoff@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"758703","Grevtsov","Kirill","K.","kirill.grevtsov@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"730601","Shoaleh Saadi","Diane","D.","shoaleh@lps.umontreal.ca","88","Group of Particle Physics, University of Montreal, Montreal QC","Canada"
"664227","Mamuzic","Judita","J.","judita.mamuzic@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"715862","Ghasemi","Sara","S.","Sara.Ghasemi@cern.ch","132","Department Physik, Universit\"{a}t Siegen, Siegen","Germany"
"529279","Haug","Sigve","S.","sigve.haug@cern.ch","22","Albert Einstein Center for Fundamental Physics and Laboratory for High Energy Physics, University of Bern, Bern","Switzerland"
"751289","Rizzi","Chiara","C.","chiara_rizzi@hotmail.it","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"750001","Biesuz","Nicolo Vladi","N.V.","nicolo.biesuz@pi.infn.it","111","INFN Sezione di Pisa","Italy"
"727741","Burgard","Carsten Daniel","C.D.","cburgard@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"726370","Takasugi","Eric Hayato","E.H.","eric.hayato.takasugi@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"405365","Kluth","Stefan","S.","skluth@mppmu.mpg.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"369939","Allport","Phillip","P.P.","allport@mail.cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"675176","Heim","Sarah","S.","sarah.heim@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"409386","Levchenko","Mikhail","M.","mishelev@mail.cern.ch","110","Konstantinov Nuclear Physics Institute of National Research Centre "Kurchatov Institute", PNPI, St. Petersburg","Russia"
"444669","Salnikov","Andrei","A.","salnikov@slac.stanford.edu","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"581977","Catmore","James","J.R.","james.catmore@cern.ch","105","Department of Physics, University of Oslo, Oslo","Norway"
"739599","Terzo","Stefano","S.","stefano.terzo@cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"500902","Hryn'ova","Tetiana","T.","Tetiana.Hryn'Ova@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"678497","Wang","Haichen","H.","Haichen.Wang@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"431030","Seixas","Jos\'e","J.M.","seixas@lps.ufrj.br","121","Universidade Federal do Rio De Janeiro COPPE/EE/IF, Rio de Janeiro","Brazil"
"732821","Kuechler","Jan Thomas","J.T.","jan.kuechler@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"745403","Leight","William Axel","W.A.","william.axel.leight@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"476999","Costa","Mar\'ia Jos\'e","M.J.","maria.jose.costa@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"653854","Bulekov","Oleg","O.","Oleg.Bulekov@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"517517","Watts","Gordon","G.","gwatts@uw.edu","157","Department of Physics, University of Washington, Seattle WA","United States of America"
"670548","Glasman","Claudia","C.","claudia.beatriz.glasman.kuguel@cern.ch","77","Departamento de F\'isica Teorica C-15 and CIAFF, Universidad Aut\'onoma de Madrid, Madrid","Spain"
"784203","Freundlich","Elena Murielle","E.M.","elena.freundlich@tu-dortmund.de","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"678413","Meyer","Christopher","C.","chris.meyer@cern.ch","59","Department of Physics, Indiana University, Bloomington IN","United States of America"
"760799","Dubinin","Filipp","F.","ph-and-d@yandex.ru","90","P.N. Lebedev Physical Institute of the Russian Academy of Sciences, Moscow","Russia"
"409567","Liberti","Barbara","B.","Barbara.Liberti@roma2.infn.it","125","INFN Sezione di Roma Tor Vergata","Italy"
"722055","Cottin","Giovanna","G.","gfcottin@uc.cl","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"606245","Nanjo","Hajime","H.","nanjo@champ.hep.sci.osaka-u.ac.jp","168","Graduate School of Science, Osaka University, Osaka","Japan"
"759613","Varni","Carlo","C.","Carlo.Varni@ge.infn.it","50","INFN Sezione di Genova","Italy"
"637515","Lyu","Feng","F.","luf@ihep.ac.cn","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"410684","Lounis","Abdenour","A.","Abdenour.Lounis@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"749701","Nitsche","Isabel","I.","isabel.nitsche@cern.ch","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"758298","Petrov","Mariyan","M.","mariyan.petrov@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"783527","Grieser","Nathan Allen","N.A.","Nathan.A.Grieser-1@ou.edu","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"432339","Sliwa","Krzysztof","K.","krzysztof.sliwa@cern.ch","150","Department of Physics and Astronomy, Tufts University, Medford MA","United States of America"
"404202","Karyukhin","Andrey","A.N.","karyukha@mail.cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"815561","Konstantinides","Vasilis","V.","v.konstantinides@gmail.com","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"664162","Monk","James","J.","James.William.Monk@cern.ch","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"639760","Flores Castillo","Luis","L.R.","luis.flores.castillo@cern.ch","293","Department of Physics, Chinese University of Hong Kong, Shatin, N.T., Hong Kong","China"
"436699","Trigger","Isabel Marian","I.M.","Isabel.Trigger@cern.ch","148","TRIUMF, Vancouver BC","Canada"
"703399","Woods","Natasha Lee","N.L.","nlwoods@ucsc.edu","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"677021","Cantero","Josu","J.","Josu.Cantero.Garcia@cern.ch","178","Department of Physics, Oklahoma State University, Stillwater OK","United States of America"
"493858","Schwienhorst","Reinhard","R.","Reinhard.Schwienhorst@cern.ch","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"525600","Lytken","Else","E.","else.lytken@cern.ch","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"440375","Warburton","Andreas","A.","andreas.warburton@cern.ch","81","Department of Physics, McGill University, Montreal QC","Canada"
"643575","Mehlhase","Sascha","S.","Sascha.Mehlhase@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"752279","Lazzaroni","Massimo","M.","massimo.lazzaroni@mi.infn.it","85","INFN Sezione di Milano","Italy"
"742924","Narrias Villar","Daniel Isaac","D.I.","daniel.isaac.narrias.villar@cern.ch","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"742968","Schopf","Elisabeth","E.","elisabeth.schopf@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"721133","Hejbal","Jiri","J.","jiri.hejbal@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"728185","Sebastiani","Cristiano David","C.D.","cristiano.sebastiani@roma1.infn.it","124","INFN Sezione di Roma","Italy"
"760117","S{\o}gaard","Andreas","A.","andreas.sogaard@ed.ac.uk","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"634435","Sapronov","Andrey","A.","Andrey.Sapronov@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"771160","Nielsen","Daniel Stefaniak","D.S.","daniel.stefaniak.nielsen@cern.ch","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"683170","Li","Haifeng","H.","haifeng.li@cern.ch","129","Institute of Frontier and Interdisciplinary Science and Key Laboratory of Particle Physics and Particle Irradiation (MOE), Shandong University, Qingdao","China"
"419533","Oreglia","Mark","M. J.","mark.oreglia@cern.ch","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"744514","Belyaev","Nikita","N.L.","nikita.belyaev@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"805682","Xu","Hanlin","H.","hanlinxu@mail.ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"541401","Benjamin","Douglas","D.P.","Douglas.Benjamin@cern.ch","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"746372","Gradin","Per Olov Joakim","P.O.J.","per.olov.joakim.gradin@cern.ch","152","Department of Physics and Astronomy, University of Uppsala, Uppsala","Sweden"
"748530","Bajic","Milena","M.","lenka.bajic@gmail.com","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"684977","Kouskoura","Vasiliki","V.","Vasiliki.Kouskoura@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"761123","Orgill","Emily Claire","E.C.","emily.orgill@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"814853","Anthony","Matthew","M.T.","manthony2@sheffield.ac.uk","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"726794","Campoverde","Angel","A.","angel.campoverde@cern.ch","132","Department Physik, Universit\"{a}t Siegen, Siegen","Germany"
"795463","Yang","Siqi","S.","yangsq@mail.ustc.edu.cn","195","University of Iowa, Iowa City IA","United States of America"
"664447","Alison","John","J.","John.Alison@cern.ch","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"449764","Stroynowski","Ryszard","R.","ryszard@physics.smu.edu","44","Physics Department, Southern Methodist University, Dallas TX","United States of America"
"474343","Boonekamp","Maarten","M.","maarten.boonekamp@cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"378486","Bruckman de Renstrom","Pawel","P.A.","Pawel.Bruckman.de.Renstrom@cern.ch","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"699129","Deterre","Cecile","C.","deterre@mail.cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"781715","Pereira Peixoto","Ana Paula","A.P.","apeixoto@lip.pt","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"548069","Goujdami","Driss","D.","goujdami@ucam.ac.ma","227","Facult\'e des Sciences Semlalia, Universit\'e Cadi Ayyad, LPHEA-Marrakech","Morocco"
"617925","Gray","Heather","H.M.","Heather.Gray@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"803199","Proffitt","Mason Louis","M.L.","masonlp@uw.edu","157","Department of Physics, University of Washington, Seattle WA","United States of America"
"748853","Bogavac","Danijela","D.","danijela.bogavac@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"671891","Hod","Noam","N.","noam.hod@cern.ch","148","TRIUMF, Vancouver BC","Canada"
"758644","Webb","Aaron Foley","A.F.","aaron.f.webb@gmail.com","277","Department of Physics, University of Texas at Austin, Austin TX","United States of America"
"621666","Mastrandrea","Paolo","P.","paolo.mst@gmail.com","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"485674","Pauly","Thilo","T.","thilo.pauly@cern.ch","34","CERN, Geneva","Switzerland"
"751997","Wollrath","Julian","J.","wollrath@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"764374","Guo","Wen","W.","wenguo@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"418179","Nicolaidou","Rosy","R.","nicolaid@hep.saclay.cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"380258","Carlino","Gianpaolo","G.","gianpaolo.carlino@na.infn.it","97","INFN Sezione di Napoli","Italy"
"730718","Zhou","Chen","C.","chen.zhou@cern.ch","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"656659","Franchino","Silvia","S.","silvia.franchino@cern.ch","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"626398","Sutton","Mark","M. R. ","mark.sutton@cern.ch","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"758079","Maeda","Junpei","J.","junpei@people.kobe-u.ac.jp","65","Graduate School of Science, Kobe University, Kobe","Japan"
"393850","Iacobucci","Giuseppe","G.","giuseppe.iacobucci@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"441865","Wu","Sau Lan","S.L.","sau.lan.wu@cern.ch","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"764095","Lau","Tak Shun","T.S.","lauts.hk@gmail.com","293","Department of Physics, Chinese University of Hong Kong, Shatin, N.T., Hong Kong","China"
"500311","Levin","Daniel","D.","dlevin@mail.cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"655184","Zhou","Ning","N.","ning.zhou@cern.ch","279","School of Physics and Astronomy, Shanghai Jiao Tong University, KLPPAC-MoE, SKLPPC, Shanghai","China"
"424296","Proudfoot","James","J.","proudfoot@anl.gov","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"399889","Henderson","Robert","R.C.W.","r.henderson@lancaster.ac.uk","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"723410","Roloff","Jennifer","J.","jennifer.roloff@cern.ch","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"678650","Mchedlidze","Gvantsa","G.","gvantsa.mchedlidze@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"749658","Homann","Michael","M.","michael.homann@cern.ch","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"751198","Bedognetti","Matteo","M.","matteo.bedognetti@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"693241","Soldevila","Urmila","U.","Urmila.Soldevila-.Serrano@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"696558","Solovyev","Victor","V.","Victor.Solovyev@cern.ch","110","Konstantinov Nuclear Physics Institute of National Research Centre "Kurchatov Institute", PNPI, St. Petersburg","Russia"
"420569","Parker","Michael Andrew","M.A.","parker@hep.phy.cam.ac.uk","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"476617","Whiteson","Daniel","D.","Daniel.Whiteson@cern.ch","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"755187","Fabbri","Federica","F.","federica.fabbri@cern.ch","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"750456","Epland","Matthew Berg","M.B.","matthew.epland@cern.ch","46","Department of Physics, Duke University, Durham NC","United States of America"
"607383","Policicchio","Antonio","A.","Antonio.Policicchio@cern.ch","124","INFN Sezione di Roma","Italy"
"607346","Kvita","Jiri","J.","jiri.kvita@cern.ch","209","Palack\'y University, RCPTM, Joint Laboratory of Optics, Olomouc","Czech Republic"
"659119","Liang","Zhijun","Z.","Zhijun.Liang@cern.ch","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"428922","Salvatore","Pasquale Fabrizio","F.","p.fabrizio.salvatore@googlemail.com","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"815740","Bailey","Virginia Ruth","V.R.","vbailey2@illinois.edu","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"435366","Terron","Juan","J.","juan.terron.cuadrado@cern.ch","77","Departamento de F\'isica Teorica C-15 and CIAFF, Universidad Aut\'onoma de Madrid, Madrid","Spain"
"490568","Worm","Steven","S.D.","steven.worm@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"634737","Solans Sanchez","Carlos","C.A.","Carlos.Solans@cern.ch","34","CERN, Geneva","Switzerland"
"439340","Vincter","Manuella","M.G.","Manuella.Vincter@cern.ch","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"762467","Murrone","Alessia","A.","alessia.murrone@mi.infn.it","85","INFN Sezione di Milano","Italy"
"482291","Benchekroun","Driss","D.","driss.benchekroun@cern.ch","33","Facult\'e des Sciences Ain Chock, R\'eseau Universitaire de Physique des Hautes Energies - Universit\'e Hassan II, Casablanca","Morocco"
"448676","Prell","Soeren","S. ","prell@iastate.edu","61","Department of Physics and Astronomy, Iowa State University, Ames IA","United States of America"
"749254","Paganini","Michela","M.","michela.paganini@cern.ch","161","Department of Physics, Yale University, New Haven CT","United States of America"
"754106","Mellenthin","Johannes Donatus","J.D.","johannes.mellenthin@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"755522","Rosser","Benjamin John","B.J.","bjr@sas.upenn.edu","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"713827","Schramm","Steven","S.","Steven.Schramm@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"378221","Brock","Ian","I.","Ian.Brock@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"758766","Lopez Solis","Alvaro","A.","alvarolopezsolis@gmail.com","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"713689","Kuwertz","Emma Sian","E.S.","Emma.Sian.Kuwertz@cern.ch","34","CERN, Geneva","Switzerland"
"672341","Karpov","Sergey","S.N.","Sergey.Karpov@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"756160","Shaikh","Nabila Wahab","N.W.","nabila.shaikh@fysik.su.se","134","Department of Physics, Stockholm University","Sweden"
"389882","Ellert","Mattias","M.","mattias.ellert@fysast.uu.se","152","Department of Physics and Astronomy, University of Uppsala, Uppsala","Sweden"
"753586","Ennis","Joseph Stanford","J.S.","joseph.stanford.ennis@cern.ch","271","Department of Physics, University of Warwick, Coventry","United Kingdom"
"757900","Herde","Hannah","H.","hherde@brandeis.edu","27","Department of Physics, Brandeis University, Waltham MA","United States of America"
"423653","Pontecorvo","Ludovico","L.","ludovico.pontecorvo@cern.ch","34","CERN, Geneva","Switzerland"
"375916","Bobbink","Gerjan","G.J.","bobbink@mail.cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"434492","Sykora","Tomas","T.","Tomas.Sykora@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"403682","Kostyukhin","Vadim","V.V.","Vadim.Kostyukhin@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"730790","Silva Oliveira","Marcos Vinicius","M.V.","marcos.oliveira@cern.ch","270","Departamento de Engenharia El\'etrica, Universidade Federal de Juiz de Fora (UFJF), Juiz de Fora","Brazil"
"719114","Alconada Verzini","Maria Josefina","M.J.","josefina.alconada@cern.ch","180","Instituto de F\'{i}sica La Plata, Universidad Nacional de La Plata and CONICET, La Plata","Argentina"
"757784","Zhang","Dengfeng","D.F.","zhangdf1470@aliyun.com","129","Institute of Frontier and Interdisciplinary Science and Key Laboratory of Particle Physics and Particle Irradiation (MOE), Shandong University, Qingdao","China"
"753775","Ratti","Maria Giulia","M.G.","maria.giulia.ratti@cern.ch","85","INFN Sezione di Milano","Italy"
"763789","Mu\v{s}kinja","Miha","M.","miha.muskinja@ijs.si","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"405358","Kluit","Peter","P.","s01@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"676021","Guindon","Stefan","S.","stefan.guindon@cern.ch","34","CERN, Geneva","Switzerland"
"525755","Masetti","Lucia","L.","lucia.masetti@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"763854","Melini","Davide","D.","davmel@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"694892","AbouZeid","Ossama","O.S.","ossama.abouzeid@cern.ch","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"786624","Dahbi","Salah-eddine","S.","sala7.dahbi@gmail.com","119","Facult\'e des sciences, Universit\'e Mohammed V, Rabat","Morocco"
"477062","Bona","Marcella","M.","Marcella.Bona@cern.ch","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"665169","K\"oneke","Karsten","K.","karsten.koeneke@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"700262","Khoo","Teng Jian","T.J.","Teng.Jian.Khoo@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"389815","El Kacimi","Mohamed","M.","Mohamed.El.Kacimi@cern.ch","227","Facult\'e des Sciences Semlalia, Universit\'e Cadi Ayyad, LPHEA-Marrakech","Morocco"
"752391","Emerman","Alexander","A.","alex.emerman@cern.ch","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"403175","Iodice","Mauro","M.","iodice@mail.cern.ch","126","INFN Sezione di Roma Tre","Italy"
"566775","Goossens","Luc","L.","Luc.Goossens@cern.ch","34","CERN, Geneva","Switzerland"
"659556","Mijovi\'{c}","Liza","L.","liza.mijovic@cern.ch","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"670849","Carquin","Edson","E.","edson.carquin.lopez@cern.ch","205","Departamento de F\'isica, Universidad T\'ecnica Federico Santa Mar\'ia, Valpara\'iso","Chile"
"770479","Falke","Peter Johannes","P.J.","peter.johannes.falke@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"665430","Gladilin","Leonid","L.K.","Leonid.Gladilin@cern.ch","92","D.V. Skobeltsyn Institute of Nuclear Physics, M.V. Lomonosov Moscow State University, Moscow","Russia"
"382175","Chiarelli","Giorgio","G.","giorgio.chiarelli@cern.ch","111","INFN Sezione di Pisa","Italy"
"396803","Goy","Corinne","C.","corinne.goy@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"711184","Caminal Armadans","Roger","R.","roger.caminal.armadans@cern.ch","164","Department of Physics, University of Massachusetts, Amherst MA","United States of America"
"758759","Bryant","Patrick","P.","patrickbryant@uchicago.edu","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"761107","Cheng","Huajie","H.J.","chenghj@ihep.ac.cn","UCAS","University of Chinese Academy of Science (UCAS), Beijing","China"
"441714","Wolter","Marcin Wladyslaw","M.W.","marcin.wolter@ifj.edu.pl","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"545721","Duran Yildiz","Hatice","H.","hatice.yildiz@cern.ch","10","Department of Physics, Ankara University, Ankara","Turkey"
"433600","Steinberg","Peter","P.","peter.steinberg@bnl.gov","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"675631","Bauce","Matteo","M.","matteo.bauce@cern.ch","124","INFN Sezione di Roma","Italy"
"743992","Mancini","Giada","G.","giada.mancini@cern.ch","47","INFN e Laboratori Nazionali di Frascati, Frascati","Italy"
"706682","Naryshkin","Iouri","I.","Iouri.Naryshkin@cern.ch","110","Konstantinov Nuclear Physics Institute of National Research Centre "Kurchatov Institute", PNPI, St. Petersburg","Russia"
"644694","Francavilla","Paolo","P.","francav@cern.ch","111","INFN Sezione di Pisa","Italy"
"674278","Mountricha","Eleni","E.","eleni.mountricha@cern.ch","34","CERN, Geneva","Switzerland"
"762600","Hoad","Xanthe","X.","xanthe.hoad@cern.ch","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"683174","Hayden","Daniel","D.","danhayden0@gmail.com","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"715187","Rosten","Jonatan","J.H.N.","jonatan.hans.rosten@cern.ch","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"562479","Leonidopoulos","Christos","C.","christos.leonidopoulos@cern.ch","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"728061","Taenzer","Joe","J.","joseph.taenzer@cern.ch","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"575063","Tsirigotis","Apostolos","A.","tsirigotis@eap.gr","143","Department of Physics, Aristotle University of Thessaloniki, Thessaloniki","Greece"
"718750","Lasagni Manghi","Federico","F.","federico.lasagni@cern.ch","167","INFN Sezione di Bologna","Italy"
"770562","Yigitbasi","Efe","E.","efey@bu.edu","26","Department of Physics, Boston University, Boston MA","United States of America"
"478986","Hansen","Eva","E.","eva.hansen@hep.lu.se","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"435896","Tikhomirov","Vladimir","V.O.","vladimir.tikhomirov@cern.ch","90","P.N. Lebedev Physical Institute of the Russian Academy of Sciences, Moscow","Russia"
"739436","Sforza","Federico","F.","federico.sforza@cern.ch","150","Department of Physics and Astronomy, Tufts University, Medford MA","United States of America"
"758548","Yamazaki","Tomohiro","T.","tomohiro@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"731887","South","David","D.","david.south@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"722742","Xu","Lailin","L.","lailin.xu@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"555743","Hodgkinson","Mark","M.C.","Mark.Hodgkinson@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"390900","Farthouat","Philippe","P.","Philippe.Farthouat@cern.ch","34","CERN, Geneva","Switzerland"
"664804","Jeanty","Laura","L.","laura.jeanty@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"418548","Nisati","Aleandro","A.","nisati@mail.cern.ch","124","INFN Sezione di Roma","Italy"
"384883","Da Via","Cinzia","C.","cinzia.davia@manchester.ac.uk","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"396095","Godlewski","Jan","J. ","Jan.Godlewski@cern.ch","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"673410","Knue","Andrea","A.","Andrea.Helen.Knue@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"817555","Panizzo","Giancarlo","G.","giancarlo.panizzo@cern.ch","151","INFN Gruppo Collegato di Udine, Sezione di Trieste, Udine","Italy"
"442824","Zhang","Zhiqing","Z.","zhangzq@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"454573","Bratzler","Uwe","U.","Uwe.Bratzler@cern.ch","146","Graduate School of Science and Technology, Tokyo Metropolitan University, Tokyo","Japan"
"742895","Yamaguchi","Daiki","D.","daiki.yamaguchi@cern.ch","243","Department of Physics, Tokyo Institute of Technology, Tokyo","Japan"
"770846","Arling","Jan-Hendrik","J.-H.","jan-hendrik.arling@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"803596","Ivina","Anna","A.","anna.ivina@weizmann.ac.il","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"607306","Salamanna","Giuseppe","G.","giuseppe.salamanna@cern.ch","126","INFN Sezione di Roma Tre","Italy"
"609886","Rybkin","Grigori","G.","Grigori.Rybkine@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"662966","Reece","Ryan","R.","ryan.reece@gmail.com","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"401247","Zhou","Bing","B.","bzhou@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"622098","Olszewski","Andrzej","A. ","andrzej.olszewski@ifj.edu.pl","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"645526","Kurochkin","Yurii","Y.A.","yukuroch@dragon.bas-net.by","86","B.I. Stepanov Institute of Physics, National Academy of Sciences of Belarus, Minsk","Belarus"
"803880","Schillaci","Zachary Michael","Z.M.","zschillaci@brandeis.edu","27","Department of Physics, Brandeis University, Waltham MA","United States of America"
"754753","Jiggins","Stephen","S.","stephen.jiggins@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"621968","Miller","David","D.W.","David.W.Miller@cern.ch","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"658200","Alonso","Alejandro","A.","alejandro.alonso@cern.ch","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"551706","Liu","Yanwen","Y.W.","Yanwen.Liu@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"405430","Knoops","Edith","E.B.F.G.","knoops@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"735732","Beacham","James","J.B.","j.beacham@cern.ch","101","Ohio State University, Columbus OH","United States of America"
"555105","Cameron","David","D.","david.cameron@cern.ch","105","Department of Physics, University of Oslo, Oslo","Norway"
"369981","Aloisio","Alberto","A.","alberto.aloisio@na.infn.it","97","INFN Sezione di Napoli","Italy"
"562454","Sauvan","Emmanuel","E.","sauvan@lapp.in2p3.fr","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"425516","Redlinger","George","G.","redlinger@bnl.gov","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"781603","Lou","Xuanhong","X.","xuanhong.lou@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"390171","Ereditato","Antonio","A.","antonio.ereditato@cern.ch","22","Albert Einstein Center for Fundamental Physics and Laboratory for High Energy Physics, University of Bern, Bern","Switzerland"
"670537","Deviveiros","Pier-Olivier","P.O.","pier.deviveiros@cern.ch","34","CERN, Geneva","Switzerland"
"426242","Richter","Robert","R.","Robert.Richter@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"382608","Cindro","Vladimir","V.","vladimir.cindro@ijs.si","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"429166","Sankey","Dave","D.P.C.","david.sankey@cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"448286","Iwasaki","Hiroyuki","H.","hiroyuki.iwasaki@kek.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"633456","Ta","Duc","D.","xiedebao@googlemail.com","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"658844","Jain","Vivek","V.","vjain@albany.edu","1","Physics Department, SUNY Albany, Albany NY","United States of America"
"756313","Alstaty","Mahmoud","M.I.","mahmoud.alstaty@cern.ch","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"433672","Stenzel","Hasko","H.","hasko.stenzel@cern.ch","177","II. Physikalisches Institut, Justus-Liebig-Universit{\"a}t Giessen, Giessen","Germany"
"411645","Maidantchik","Carmen","C.","carmen.maidantchik@cern.ch","121","Universidade Federal do Rio De Janeiro COPPE/EE/IF, Rio de Janeiro","Brazil"
"427870","Rousseau","David","D.","rousseau@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"703768","Simon","Manuel","M.","manuel.simon@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"763368","Lopez","Jorge","J.A.","jorge.lopez@cern.ch","205","Departamento de F\'isica, Universidad T\'ecnica Federico Santa Mar\'ia, Valpara\'iso","Chile"
"669795","Oide","Hideyuki","H.","hideyuki.oide@cern.ch","50","INFN Sezione di Genova","Italy"
"684137","Derendarz","Dominik","D.","dominik.derendarz@ifj.edu.pl","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"426798","Robinson","Dave","D.","robinson@hep.phy.cam.ac.uk","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"696366","Theveneaux-Pelzer","Timoth\'ee","T.","Timothee.Theveneaux-Pelzer@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"742294","Fletcher","Rob Roy MacGregor","R.R.M.","rob.roy.mac.gregor.fletcher@cern.ch","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"379360","Butler","John","J.M.","jmbutler@bu.edu","26","Department of Physics, Boston University, Boston MA","United States of America"
"743055","Freeborn","David","D.","david.freeborn@cern.ch","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"770842","Ambroz","Luca","L.","luca.ambroz@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"692190","Heinrich","Lukas","L.","lukas.heinrich@cern.ch","184","Department of Physics, New York University, New York NY","United States of America"
"670921","Wang","Jin","J.","jin.wang@cern.ch","137","School of Physics, University of Sydney, Sydney","Australia"
"485161","Bechtle","Philip","P.","philip.bechtle@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"605144","Buckley","Andrew","A.G.","andrew.buckley@cern.ch","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"673383","Lenzi","Bruno","B.","Bruno.Lenzi@cern.ch","34","CERN, Geneva","Switzerland"
"702375","Atlay","Naim Bora","N.B.","Naim.Bora.Atlay@cern.ch","132","Department Physik, Universit\"{a}t Siegen, Siegen","Germany"
"751427","Giuli","Francesco","F.","francesco.giuli@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"391595","Ferrere","Didier","D.","Didier.Ferrere@unige.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"668475","Kind","Oliver Maria","O.M.","kind@physik.hu-berlin.de","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"379636","Calderini","Giovanni","G.","giovanni.calderini@lpnhe.in2p3.fr","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"611176","Gonzalez-Sevilla","Sergio","S.","Sergio.Gonzalez.Sevilla@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"768525","Wolf","Anton","A.","awolf03@students.uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"696769","Nachman","Benjamin Philip","B.P.","bnachman@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"609228","Slater","Mark","M.","Mark.Slater@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"758850","Di Petrillo","Karri Folan","K.F.","kdipetrillo@gmail.com","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"759007","Saito","Masahiko","M.","saito@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"388753","Duchovni","Ehud","E.","ehud.duchovni@weizmann.ac.il","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"424859","Troncon","Clara","C.","troncon@mail.cern.ch","85","INFN Sezione di Milano","Italy"
"719924","Jamin","David Olivier","D.O.","david.jamin@cern.ch","178","Department of Physics, Oklahoma State University, Stillwater OK","United States of America"
"766163","Scornajenghi","Matteo","M.","mattcryo@gmail.com","39","INFN Gruppo Collegato di Cosenza, Laboratori Nazionali di Frascati","Italy"
"447613","Masik","Jiri","J.","masik@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"718142","Fischer","Cora","C.","cora.fischer@cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"473973","Djobava","Tamar","T.","djobava@mail.cern.ch","140","High Energy Physics Institute, Tbilisi State University, Tbilisi","Georgia"
"758536","Jimenez Morales","Fabricio Andres","F.A.","fabricioajm@gmail.com","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"822138","Li","Heng","H.","liheng86@mail.ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"775900","Lin","Kuan-yu","K.","linkuany@msu.edu","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"704086","Risti\'{c}","Branislav","B.","bristic@cern.ch","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"659475","Brau","James","J.E.","jimbrau@uoregon.edu","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"677995","Haleem","Mahsana","M.","Mahsana.Ahsan@cern.ch","210","Fakult\"at f\"ur Physik und Astronomie, Julius-Maximilians-Universit\"at W\"urzburg, W\"urzburg","Germany"
"770985","Pizzimento","Luca","L.","luca.pizzimento@roma2.infn.it","125","INFN Sezione di Roma Tor Vergata","Italy"
"693589","Morvaj","Ljiljana","L.","Ljiljana.Morvaj@cern.ch","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"407084","Lacour","Didier","D.","lacour@mail.cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"453208","Trincaz-Duvoid","Sophie","S.","sophie.trincaz@lpnhe.in2p3.fr","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"673636","Tackmann","Kerstin","K.","kerstin.tackmann@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"549253","Hubaut","Fabrice","F.","hubaut@in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"668144","Meirose","Bernhard","B.","Bernhard.Meirose@cern.ch","193","Physics Department, University of Texas at Dallas, Richardson TX","United States of America"
"791300","Oerdek","Serhat","S.","serhat.oerdek@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"668351","Dell'Asta","Lidia","L.","Lidia.Dell'Asta@cern.ch","26","Department of Physics, Boston University, Boston MA","United States of America"
"702877","Bocchetta","Simona Serena","S.S.","Simona.Bocchetta@cern.ch","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"722347","Lacey","James","J.","james.lacey@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"369738","Aleksandrov","Igor","I.N.","alexand@mail.cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"664474","Arce","Ayana","A.T.H.","atarce@phy.duke.edu","46","Department of Physics, Duke University, Durham NC","United States of America"
"698762","Mohapatra","Soumya","S.","soumya.mohapatra@cern.ch","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"746477","Iuppa","Roberto","R.","roberto.iuppa@cern.ch","308","INFN-TIFPA","Italy"
"707653","Javurkova","Martina","M.","Martina.Pagacova@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"652897","Stelzer","Harald Joerg","H.J.","joerg.stelzer@cern.ch","34","CERN, Geneva","Switzerland"
"758425","Brahimi","Nihal","N.","brahimi@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"597672","Solar","Michael","M.","michael.solar@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"377182","Boudreau","Joseph","J.","Joseph.Boudreau@cern.ch","112","Department of Physics and Astronomy, University of Pittsburgh, Pittsburgh PA","United States of America"
"759463","Allaire","Corentin","C.","corentin.allaire@u-psud.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"758889","Hils","Maximilian","M.","maximilian.hils@tu-dresden.de","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"736735","Carlson","Benjamin Taylor","B.T.","bcarlson@cern.ch","112","Department of Physics and Astronomy, University of Pittsburgh, Pittsburgh PA","United States of America"
"405583","Koffas","Thomas","T.","thomas.koffas@cern.ch","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"385966","De Pedis","Daniele","D.","daniele.depedis@roma1.infn.it","124","INFN Sezione di Roma","Italy"
"753764","O'Rourke","Abigail Alexandra","A.A.","abigail.orourke@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"735961","Colasurdo","Luca","L.","luca.colasurdo@cern.ch","120","Institute for Mathematics, Astrophysics and Particle Physics, Radboud University Nijmegen/Nikhef, Nijmegen","Netherlands"
"570564","Lampl","Walter","W.","walter.lampl@cern.ch","12","Department of Physics, University of Arizona, Tucson AZ","United States of America"
"449154","O'Neil","Dugan","D.C.","dugan_oneil@sfu.ca","133","Department of Physics, Simon Fraser University, Burnaby BC","Canada"
"664243","Navarro","Gabriela","G.","gabriela.navarro@uan.edu.co","203","Centro de Investigaci\'ones, Universidad Antonio Nari\~no, Bogota","Colombia"
"682108","Senkin","Sergey","S.","sergey.senkin@cern.ch","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"759008","Adamek","Lukas","L.","lukas.adamek@mail.utoronto.ca","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"780477","Martensson","Mikael","M.U.F","mikael.martensson@physics.uu.se","152","Department of Physics and Astronomy, University of Uppsala, Uppsala","Sweden"
"424530","Quadt","Arnulf","A.","Arnulf.Quadt@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"726799","Kopeliansky","Revital","R.","revital.kopeliansky@cern.ch","59","Department of Physics, Indiana University, Bloomington IN","United States of America"
"674037","Brendlinger","Kurt","K.","kurt.brendlinger@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"622296","Manhaes de Andrade Filho","Luciano","L.","luciano.manhaes.de.andrade.filho@cern.ch","270","Departamento de Engenharia El\'etrica, Universidade Federal de Juiz de Fora (UFJF), Juiz de Fora","Brazil"
"754775","Lewis","Dave","D.","dave.lewis@cern.ch","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"559426","Oliveira Damazio","Denis","D.","Denis.Oliveira.Damazio@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"427469","Rosati","Stefano","S.","stefano.rosati@cern.ch","124","INFN Sezione di Roma","Italy"
"696538","Stupak","John","J.","john.stupak@ou.edu","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"643822","Marcisovsky","Michal","M.","Michal.Marcisovsky@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"434081","Strom","David","D.M.","david.strom@cern.ch","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"748577","Kellermann","Edgar","E.","edgar.kellermann@hep.lu.se","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"419187","Oh","Seog","S.H.","seog@phy.duke.edu","46","Department of Physics, Duke University, Durham NC","United States of America"
"430985","Seiden","Abraham","A.","aseiden@ucsc.edu","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"820672","Li","Mengran","M.","limr@ihep.ac.cn","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"726380","Willis","Christopher","C.","christopher.willis@cern.ch","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"410027","Litke","Alan","A.M.","alan.litke@cern.ch","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"606804","Wagner","Peter","P.","Peter.Wagner@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"757456","Schaefer","Leigh","L.","lscha@sas.upenn.edu","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"667558","Pleier","Marc-Andr\'e","M.-A.","Marc-Andre.Pleier@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"767420","Dickinson","Jennet","J.","jdickinson@lbl.gov","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"506024","Gardner","Robert","R.W.","rwg@uchicago.edu","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"792401","Vecchio","Valentina","V.","valentina.vecchio12@gmail.com","126","INFN Sezione di Roma Tre","Italy"
"431524","Sherwood","Peter","P.","Peter.Sherwood@cern.ch","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"641217","Maneira","Jos\'e","J.","Jose.Maneira@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"763179","Rodina","Yulia","Y.","rodina@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"420158","Palestini","Sandro","S.","Sandro.Palestini@cern.ch","34","CERN, Geneva","Switzerland"
"749911","Chu","Ming Chung","M.C.","mcchu@phy.cuhk.edu.hk","293","Department of Physics, Chinese University of Hong Kong, Shatin, N.T., Hong Kong","China"
"701535","Wang","Rui","R.","ruiwang.wr@gmail.com","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"753234","Ponomarenko","Daniil","D.","daniil.ponomarenko@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"749333","Du","Yanyan","Y.","yanyan.du@cern.ch","129","Institute of Frontier and Interdisciplinary Science and Key Laboratory of Particle Physics and Particle Irradiation (MOE), Shandong University, Qingdao","China"
"735146","Molander","Simon","S.","simon.molander@fysik.su.se","134","Department of Physics, Stockholm University","Sweden"
"404400","Kawagoe","Kiyotomo","K.","kawagoe@phys.kyushu-u.ac.jp","274","Research Center for Advanced Particle Physics and Department of Physics, Kyushu University, Fukuoka ","Japan"
"400321","Hig\'on-Rodriguez","Emilio","E.","Emilio.Higon-Rodriguez@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"397581","Gross","Eilam","E.","Eilam.Gross@cern.ch","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"538626","Hong","Tae Min","T.M.","Tae.Min.Hong@cern.ch","112","Department of Physics and Astronomy, University of Pittsburgh, Pittsburgh PA","United States of America"
"404081","Kantserov","Vadim","V.A.","vadim.kantserov@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"433968","Straessner","Arno","A.","Arno.Straessner@cern.ch","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"771462","Sabatini","Paolo","P.","paolo.sabatini@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"696056","Donadelli","Marisilvia","M.","marisilvia.donadelli@cern.ch","241","Instituto de F\'isica, Universidade de S\~ao Paulo, S\~ao Paulo","Brazil"
"734574","Reichert","Joseph","J.","joseph.reichert@cern.ch","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"714321","Pitt","Michael","M.","Michael.Pitt@cern.ch","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"765447","Batlamous","Souad","S.","souad.batli@gmail.com","119","Facult\'e des sciences, Universit\'e Mohammed V, Rabat","Morocco"
"799139","Bakalis","Christos","C.","chbakalis@central.ntua.gr","14","Physics Department, National Technical University of Athens, Zografou","Greece"
"432599","Sobie","Randall","R.","rsobie@uvic.ca","156","Department of Physics and Astronomy, University of Victoria, Victoria BC","Canada"
"630470","Eifert","Till","T.","till.eifert@cern.ch","34","CERN, Geneva","Switzerland"
"416532","Mornacchi","Giuseppe","G.","Giuseppe.Mornacchi@cern.ch","34","CERN, Geneva","Switzerland"
"704260","Oleiro Seabra","Luis Filipe","L.F.","lseabra@lip.pt","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"405820","Konstantinidis","Nikolaos","N.","Nikolaos.Konstantinidis@cern.ch","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"655460","Bocci","Andrea","A.","a.bocci@cern.ch","46","Department of Physics, Duke University, Durham NC","United States of America"
"389289","D\"uren","Michael","M.","michael.dueren@uni-giessen.de","177","II. Physikalisches Institut, Justus-Liebig-Universit{\"a}t Giessen, Giessen","Germany"
"682726","Olariu","Albert","A.","Albert.Olariu@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"743780","Araque","Juan Pedro","J.P.","juan.pedro.araque.espinosa@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"388866","Duflot","Laurent","L.","duflot@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"405140","Kladiva","Eduard","E.","Eduard.Kladiva@cern.ch","66","Department of Subnuclear Physics, Institute of Experimental Physics of the Slovak Academy of Sciences, Kosice","Slovak Republic"
"422894","Pinfold","James","J.L.","James.Pinfold@cern.ch","2","Department of Physics, University of Alberta, Edmonton AB","Canada"
"487469","Mosidze","Maia","M.","maia.mosidze@cern.ch","140","High Energy Physics Institute, Tbilisi State University, Tbilisi","Georgia"
"524685","Vankov","Peter","P.","Peter.Vankov@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"698061","Rossi","Elvira","E.","Elvira.Rossi@cern.ch","97","INFN Sezione di Napoli","Italy"
"575160","Capua","Marcella","M.","capua@cs.infn.it","39","INFN Gruppo Collegato di Cosenza, Laboratori Nazionali di Frascati","Italy"
"608167","D\"uhrssen","Michael","M.","michael.duehrssen@cern.ch","34","CERN, Geneva","Switzerland"
"674168","Gonnella","Francesco","F.","francesco.gonnella@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"747963","Smirnov","Nikita","N.","nikita.smirnov@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"654570","Potter","Christina","C.J.","tinapotter@gmail.com","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"682990","Cinca","Diane","D.","Diane.Cinca@cern.ch","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"394593","Gavrilenko","Igor","I.L.","igor.gavrilenko@cern.ch","90","P.N. Lebedev Physical Institute of the Russian Academy of Sciences, Moscow","Russia"
"723420","Tashiro","Takuya","T.","tashiro@scphys.kyoto-u.ac.jp","67","Faculty of Science, Kyoto University, Kyoto","Japan"
"381182","Cerri","Alessandro","A.","Alessandro.Cerri@cern.ch","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"732716","Abulaiti","Yiming","Y.","yiming.abulaiti@cern.ch","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"484838","Farrington","Sinead","S.M.","sinead.farrington@cern.ch","271","Department of Physics, University of Warwick, Coventry","United Kingdom"
"764702","Resseguie","Elodie Deborah","E.D.","eress@sas.upenn.edu","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"702308","Croft","Vince","V.","vincent.croft@cern.ch","184","Department of Physics, New York University, New York NY","United States of America"
"763955","Yamane","Fumiya","F.","fumiyamane@stu.kobe-u.ac.jp","65","Graduate School of Science, Kobe University, Kobe","Japan"
"630898","Panagoulias","Ilias","I.","ilias.panagoulias@cern.ch","14","Physics Department, National Technical University of Athens, Zografou","Greece"
"674462","Morris","John","J.D.","j.d.morris@qmul.ac.uk","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"749550","Ma","Yanhui","Y.","yanhui.ma@cern.ch","129","Institute of Frontier and Interdisciplinary Science and Key Laboratory of Particle Physics and Particle Irradiation (MOE), Shandong University, Qingdao","China"
"677914","Hsu","Shih-Chieh","S.-C.","Shih-Chieh.Hsu@cern.ch","157","Department of Physics, University of Washington, Seattle WA","United States of America"
"373899","Benary","Odette","O.","benary@post.tau.ac.il","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"793085","Cabras","Grazia","G.","grazia.cabras@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"743963","Cirotto","Francesco","F.","francesco.cirotto@cern.ch","97","INFN Sezione di Napoli","Italy"
"403408","Jones","Roger","R.W.L.","rwlj@mail.cern.ch","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"692095","Viel","Simon","S.","sviel@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"675972","Begel","Michael","M.","Michael.Begel@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"470924","Hasegawa","Yoji","Y.","hasegawa@mail.cern.ch","131","Department of Physics, Shinshu University, Nagano","Japan"
"662685","Hamilton","Andrew","A.","andrew.hamilton@cern.ch","278","Department of Physics, University of Cape Town, Cape Town","South Africa"
"702756","Montejo Berlingen","Javier","J.","javier.montejo.berlingen@cern.ch","34","CERN, Geneva","Switzerland"
"633545","Kr\"uger","Hans","H.","krueger@physik.uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"623923","Grinstein","Sebastian","S.","sgrinstein@ifae.es","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"398813","Hallewell","Gregory David","G.D.","Gregory.Hallewell@cern.ch","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"482949","Wilkens","Henric George","H.G.","Henric.Wilkens@cern.ch","34","CERN, Geneva","Switzerland"
"703218","Maurer","Julien","J.","Julien.Maurer@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"630496","Martinez Outschoorn","Verena","V. I. ","verena.martinez@cern.ch","164","Department of Physics, University of Massachusetts, Amherst MA","United States of America"
"478139","Koperny","Stefan","S.","koperny@agh.edu.pl","41","AGH University of Science and Technology, Faculty of Physics and Applied Computer Science, Krakow","Poland"
"420409","Papageorgiou","Konstantinos","K.","konstantinos.papageorgiou@cern.ch","15","Physics Department, National and Kapodistrian University of Athens, Athens","Greece"
"410642","Lou","XinChou","X.","Xinchou.Lou@cern.ch","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"451531","Sulin","Vladimir","V.V.","sulin@mail.cern.ch","90","P.N. Lebedev Physical Institute of the Russian Academy of Sciences, Moscow","Russia"
"782896","Hupe","Andre Marc","A.M.","andrehupe@cmail.carleton.ca","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"436966","Tsukerman","Ilya","I.I.","Ilya.Tsukerman@cern.ch","89","Institute for Theoretical and Experimental Physics of the National Research Centre Kurchatov Institute, Moscow","Russia"
"393386","Fukunaga","Chikara","C.","fukunaga@tmu.ac.jp","146","Graduate School of Science and Technology, Tokyo Metropolitan University, Tokyo","Japan"
"664745","Nektarijevic","Snezana","S.","Snezana.Nektarijevic@cern.ch","120","Institute for Mathematics, Astrophysics and Particle Physics, Radboud University Nijmegen/Nikhef, Nijmegen","Netherlands"
"793602","Guo","Ziyu","Z.","guo@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"609462","Lacker","Heiko","H.","lacker@physik.hu-berlin.de","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"799819","Klitzner","Felix Fidelio","F.F.","felix.klitzner@physik.uni-muenchen.de","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"582531","Lister","Alison","A.","Alison.Lister@cern.ch","155","Department of Physics, University of British Columbia, Vancouver BC","Canada"
"524679","Hristova","Ivana","I.","ivana.hristova@cern.ch","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"608990","Affolder","Tony","A.A.","affolder@ucsc.edu","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"732150","Grout","Zara Jane","Z.J.","zaragrout@gmail.com","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"676876","Fusayasu","Takahiro","T.","takahiro.fusayasu@cern.ch","95","Nagasaki Institute of Applied Science, Nagasaki","Japan"
"637360","Heinemann","Beate","B.","Beate.Heinemann@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"741494","Hohn","David","D.","david.hohn@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"764399","Sciandra","Andrea","A.","andrea.sciandra@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"399508","Hawkes","Christopher","C.M.","C.M.Hawkes@bham.ac.uk","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"380557","Casado","Maria Pilar","M.P.","casado@ifae.es","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"730784","Tolley","Emma","E.","emma.tolley@cern.ch","101","Ohio State University, Columbus OH","United States of America"
"382524","Chwastowski","Janusz","J.J.","janusz.chwastowski@ifj.edu.pl","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"763199","Brunt","Benjamin","B.H.","brunt@hep.phy.cam.ac.uk","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"446283","Kramarenko","Viktor","V.A.","Viktor.Kramarenko@cern.ch","92","D.V. Skobeltsyn Institute of Nuclear Physics, M.V. Lomonosov Moscow State University, Moscow","Russia"
"732934","Lisovyi","Mykhailo","M.","Mykhailo.Lisovyi@cern.ch","250","Physikalisches Institut, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"790481","Gargiulo","Simona","S.","simona.gargiulo15@gmail.com","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"423582","Polychronakos","Venetios","V.","polychronakos@bnl.gov","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"671107","Chapman","John Derek","J.D.","chapman@hep.phy.cam.ac.uk","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"411844","Maleev","Victor","V.P.","maleev@mail.cern.ch","110","Konstantinov Nuclear Physics Institute of National Research Centre "Kurchatov Institute", PNPI, St. Petersburg","Russia"
"763634","Puri","Akshat","A.","apuri5@illinois.edu","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"693877","Shulga","Evgeny","E.","evgeny.shulga@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"692443","Barisits","Martin-Stefan","M-S.","martin.barisits@cern.ch","34","CERN, Geneva","Switzerland"
"416061","Monnier","Emmanuel","E.","monnier@in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"684482","Wynne","Benjamin","B. M.","b.m.wynne@ed.ac.uk","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"635473","Nurse","Emily","E.","nurse@hep.ucl.ac.uk","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"773877","Mizukami","Atsushi","A.","mizkami@post.kek.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"758851","Suchek","Stanislav","S.","stanislav.suchek@gmail.com","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"657804","Nemethy","Peter","P.","Peter.Nemethy@cern.ch","184","Department of Physics, New York University, New York NY","United States of America"
"666716","Thompson","Paul","P.D.","pdt@hep.ph.bham.ac.uk","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"429753","Schaile","Dorothee","D.","dorothee.schaile@physik.uni-muenchen.de","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"769983","Estrada Pastor","Oscar","O.","oscar.estrada@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"382668","Citterio","Mauro","M.","mauro.citterio@mi.infn.it","85","INFN Sezione di Milano","Italy"
"480897","Smolek","Karel","K.","Karel.Smolek@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"440862","Wenig","Siegfried","S.","Siegfried.Wenig@cern.ch","34","CERN, Geneva","Switzerland"
"450918","Alexa","Calin","C.","calin.alexa@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"753594","Macdonald","Calum Michael","C.M.","calum.macdonald@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"780417","Khoda","Elham E","E.E.","elhamekhoda@gmail.com","155","Department of Physics, University of British Columbia, Vancouver BC","Canada"
"616786","Massarotti","Paolo","P.","massarotti@na.infn.it","97","INFN Sezione di Napoli","Italy"
"662319","Schaarschmidt","Jana","J.","Jana.Schaarschmidt@cern.ch","157","Department of Physics, University of Washington, Seattle WA","United States of America"
"524742","Giraud","Pierre-Francois","P.F.","Pierre-Francois.Giraud@cern.ch","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"414479","Menke","Sven","S.","menke@mppmu.mpg.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"736254","Proklova","Nadezda","N.","nadezda.proklova@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"430810","Sciolla","Gabriella","G.","gabriella.sciolla@cern.ch","27","Department of Physics, Brandeis University, Waltham MA","United States of America"
"652769","Schlenker","Stefan","S.","Stefan.Schlenker@cern.ch","34","CERN, Geneva","Switzerland"
"761249","Geng","Cong","C.","cong.geng@cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"637994","Hertenberger","Ralf","R.","Ralf.Hertenberger@physik.uni-muenchen.de","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"758471","Werner","Michael David","M.D.","mdwerner@iastate.edu","61","Department of Physics and Astronomy, Iowa State University, Ames IA","United States of America"
"692088","Morange","Nicolas","N.","nicolas.morange@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"685145","Bryngemark","Lene","L.","Lene.Bryngemark@cern.ch","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"411127","Lynn","David","D.","dlynn@bnl.gov","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"820137","Bi","Runyu","R.","rub17@pitt.edu","112","Department of Physics and Astronomy, University of Pittsburgh, Pittsburgh PA","United States of America"
"635565","Lenz","Tatjana","T.","tlenz@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"664371","Berry","Tracey","T.","Tracey.Berry@cern.ch","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"669661","Stelzer-Chilton","Oliver","O.","stelzer-chilton@triumf.ca","148","TRIUMF, Vancouver BC","Canada"
"730740","Teoh","Jia Jian","J.J.","jia.jian.teoh@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"402140","Izen","Joseph","J.M.","joe@utdallas.edu","193","Physics Department, University of Texas at Dallas, Richardson TX","United States of America"
"757895","Megy","Theo","T.M.","theo.jean.megy@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"634062","Tuts","Michael","P.M.","tuts@nevis.columbia.edu","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"708272","Pachal","Katherine","K.","Katherine.Pachal@cern.ch","133","Department of Physics, Simon Fraser University, Burnaby BC","Canada"
"415523","Mir","Lluisa-Maria","L.M.","mir@ifae.es","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"782710","McCormack","William Patrick","W.P.","wpmccormack@lbl.gov","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"674423","Dingfelder","Jochen","J.","Jochen.Christian.Dingfelder@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"821582","Zhang","Gang","G.","gang.z@cern.ch","298","Physics Department, Tsinghua University, Beijing","China"
"742242","Wang","Renjie","R.-J.","renjie.wang@cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"384157","Cox","Brian","B.E.","brian.cox@manchester.ac.uk","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"529281","Hrabovsky","Miroslav","M.","miroslav.hrabovsky@upol.cz","209","Palack\'y University, RCPTM, Joint Laboratory of Optics, Olomouc","Czech Republic"
"654209","Dewhurst","Alastair","A.","Alastair.Dewhurst@cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"415678","Moa","Torbjoern","T.","moa@fysik.su.se","134","Department of Physics, Stockholm University","Sweden"
"583669","Kama","Sami","S.","sami.kama@cern.ch","44","Physics Department, Southern Methodist University, Dallas TX","United States of America"
"589352","Kortner","Sandra","S.","Sandra.Kortner@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"730597","Burmeister","Ingo","I.","ingo.burmeister@tu-dortmund.de","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"559440","Nakano","Itsuo","I. ","Itsuo.Nakano@cern.ch","102","Faculty of Science, Okayama University, Okayama","Japan"
"382622","Ciocio","Alessandra","A.","a_ciocio@lbl.gov","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"623658","Wagner-Kuhr","Jeannine","J.","jeannine.wagnerkuhr@lmu.de","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"477720","Span\`o","Francesco","F.","Francesco.Spano@cern.ch","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"748366","Schleicher","Katharina","K.E.","katharina.schleicher@physik.uni-freiburg.de","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"733080","Webb","Samuel","S.","samuel.webb@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"745486","Sidebo","Per Edvin","P.E.","per.edvin.sidebo@cern.ch","135","Physics Department, Royal Institute of Technology, Stockholm","Sweden"
"575061","Tsulaia","Vakhtang","V.","Vakhtang.Tsulaia@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"674729","Rybar","Martin","M.","martin.rybar@cern.ch","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"442670","Zeitnitz","Christian","C.","Christian.Zeitnitz@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"739930","Cardillo","Fabio","F.C.","fabio.cardillo@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"763184","Kulinich","Yakov Petrovich","Y.P.","yakov.kulinich@cern.ch","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"741771","Anelli","Christopher Ryan","C.R.","christopher.anelli@gmail.com","156","Department of Physics and Astronomy, University of Victoria, Victoria BC","Canada"
"388014","Dolezal","Zdenek","Z.","Zdenek.Dolezal@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"665746","Torr\'o Pastor","Emma","E.","Emma.Torro.Pastor@cern.ch","157","Department of Physics, University of Washington, Seattle WA","United States of America"
"763928","Tulbure","Traian Tiberiu","T.T.","traian.tiberiu.tulbure@cern.ch","307","Transilvania University of Brasov, Brasov","Romania"
"615634","Bold","Tomasz","T.","Tomasz.Bold@cern.ch","41","AGH University of Science and Technology, Faculty of Physics and Applied Computer Science, Krakow","Poland"
"814753","Abhayasinghe","Deshan Kavishka","D.K.","deshan.abayasinghe.2016@live.rhul.ac.uk","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"380035","Capeans Garrido","Maria Del Mar","M.D.M.","Mar.Capeans@cern.ch","34","CERN, Geneva","Switzerland"
"765348","Zhang","Matt","M.","mzhang60@illinois.edu","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"783432","Rodr\'iguez Vera","Ana Mar\'ia","A.M.","a.mariarv@cern.ch","211","Department of Physics and Astronomy, York University, Toronto ON","Canada"
"764466","Nitta","Tatsumi","T.","tatsumi@kylab.sci.waseda.ac.jp","242","Waseda University, Tokyo","Japan"
"418667","Nordberg","Markus","M.","Markus.Nordberg@cern.ch","34","CERN, Geneva","Switzerland"
"677599","Yu","Jie","J.","jie.yu@cern.ch","61","Department of Physics and Astronomy, Iowa State University, Ames IA","United States of America"
"625946","Yan","Zhen","Z.","zhen.yan@cern.ch","26","Department of Physics, Boston University, Boston MA","United States of America"
"743204","Mueller","Ralph Soeren Peter","R.S.P.","ralph.soeren.peter.mueller@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"684097","Xu","Da","D.","da.xu@cern.ch","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"754589","Goncalves Gama","Rafael","R.","rafael.goncalves.gama@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"672758","Serkin","Leonid","L.","Leonid.Serkin@cern.ch","198","INFN Gruppo Collegato di Udine, Sezione di Trieste, Udine","Italy"
"378669","Bruschi","Marco","M.","marco.Bruschi@cern.ch","167","INFN Sezione di Bologna","Italy"
"749702","Holzbock","Michael","M.","michael.holzbock@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"584175","Vivarelli","Iacopo","I.","Iacopo.Vivarelli@cern.ch","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"390918","Fassnacht","Patrick","P.","Patrick.Fassnacht@cern.ch","34","CERN, Geneva","Switzerland"
"605834","Giromini","Paolo","P.","Paolo.Giromini@cern.ch","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"772742","Song","Wen Yi","W.Y.","wsong@yorku.ca","211","Department of Physics and Astronomy, York University, Toronto ON","Canada"
"720167","Bessner","Martin Florian","M.","martin.bessner@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"431641","Sicho","Petr","P.","Sicho@fzu.cz","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"396780","Goussiou","Anna","A.G.","goussiou@u.washington.edu","157","Department of Physics, University of Washington, Seattle WA","United States of America"
"497083","Gostkin","Mikhail Ivanovitch","M.I.","gostkin@mail.cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"700364","Hamal","Petr","P.","hamal@jointlab.upol.cz","209","Palack\'y University, RCPTM, Joint Laboratory of Optics, Olomouc","Czech Republic"
"727738","Di Donato","Camilla","C.","camilla.di.donato@cern.ch","97","INFN Sezione di Napoli","Italy"
"384821","D'Auria","Saverio","S.","Saverio.Dauria@cern.ch","85","INFN Sezione di Milano","Italy"
"716030","Chytka","Ladislav","L.","Ladislav.Chytka@cern.ch","209","Palack\'y University, RCPTM, Joint Laboratory of Optics, Olomouc","Czech Republic"
"657826","Ouchrif","Mohamed","M.","mohamed.ouchrif@cern.ch","228","Facult\'e des Sciences, Universit\'e Mohamed Premier and LPTPM, Oujda","Morocco"
"661299","Pataraia","Sophio","S.","sophio.pataraia@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"375104","Biebel","Otmar","O.","biebel@mail.cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"380971","Cavasinni","Vincenzo","V.","vincenzo.cavasinni@pi.infn.it","111","INFN Sezione di Pisa","Italy"
"745490","Wahlberg","Hernan","H.","hernan.wahlberg@cern.ch","180","Instituto de F\'{i}sica La Plata, Universidad Nacional de La Plata and CONICET, La Plata","Argentina"
"399121","Hara","Kazuhiko","K. ","hara@hep.px.tsukuba.ac.jp","149","Division of Physics and Tomonaga Center for the History of the Universe, Faculty of Pure and Applied Sciences, University of Tsukuba, Tsukuba","Japan"
"766518","Pacheco Rodriguez","Laura","L.","laura.pacheco-rodriguez@cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"747447","Beck","Helge Christoph","H.C.","helge-christoph.beck@phys.uni-goettingen.de","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"732122","Braren","Frued","F.","frued.braren@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"793613","Chen","Jue","J.","jc4265@columbia.edu","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"712103","Groh","Sabrina","S.","Sabrina.Groh@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"434691","Takai","Helio","H.","takai@bnl.gov","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"433195","Spigo","Giancarlo","G.","Giancarlo.Spigo@cern.ch","34","CERN, Geneva","Switzerland"
"378776","Buchholz","Peter","P.","buchholz@hep.physik.uni-siegen.de","132","Department Physik, Universit\"{a}t Siegen, Siegen","Germany"
"665514","Zhang","Jinlong","J.","zhangjl@anl.gov","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"783415","Vergis","Christos","C.","s6chverg@uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"700615","Peters","Krisztian","K.","Krisztian.Peters@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"753938","Slovak","Radim","R.","radim.slovak@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"633890","Spousta","Martin","M.","martin.spousta@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"770426","Ducourthial","Audrey","A.","audrey.ducourthial@gmail.com","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"697805","Sun","Siyuan","S.","Siyuan.Sun@cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"737743","Ezzi","Mohammed","M.","mohammed.ezzi@cern.ch","119","Facult\'e des sciences, Universit\'e Mohammed V, Rabat","Morocco"
"432756","Solodkov","Alexander","A.A.","Sanya.Solodkov@cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"720557","Vallier","Alexis","A.","avallier@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"440836","Wenaus","Torre","T.","Torre.Wenaus@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"740754","Chegwidden","Andrew","A.","andrew.chegwidden@cern.ch","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"757276","Blunier","Sylvain","Dr.","sylvain.blunier@gmail.com","204","Departamento de F\'isica, Pontificia Universidad Cat\'olica de Chile, Santiago","Chile"
"669364","Shaw","Kate","K.","kate.shaw@cern.ch","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"609466","Ridel","Melissa","M.","ridel@mail.cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"728610","Kharlamova","Tatyana","T.","tatyana.kharlamova@cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"609223","Sander","Christian Oliver","C.O.","christian.sander@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"739050","Riegel","Christian Johann","C.J.","christian.riegel@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"572921","Lev\^eque","Jessica","J.","leveque@lapp.in2p3.fr","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"404656","Kersten","Susanne","S. ","kerstens@mail.cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"780768","Hunter","Robert Francis Holub","R.F.H.","rob.hunter@carleton.ca","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"399823","Hellman","Sten","S.","sten@fysik.su.se","134","Department of Physics, Stockholm University","Sweden"
"417495","Nagy","Elemer","E.","elemer.nagy@cern.ch","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"479360","Rajagopalan","Srinivasan","S.","srinir@bnl.gov","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"735535","Baca","Matthew John","M.J.","matthew.john.baca@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"683124","Bierwagen","Katharina","K.","Katharina.Bierwagen@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"676247","Becker","Kathrin","K.","kathrin.becker@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"715083","Cavaliere","Viviana","V.","viviana.cavaliere@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"405189","Klein","Max","M.","max.klein@desy.de","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"724314","Bullock","Daniel","D.","daniel.bullock@cern.ch","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"436369","Toth","Jozsef","J.","Jozsef.Toth@cern.ch","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"777359","Song","Weimin","W.","wesong@cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"653853","Belotskiy","Konstantin","K.","Konstantin.Belotskiy@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"755736","Bergsten","Laura Jean","L.J.","lbergsten@brandeis.edu","27","Department of Physics, Brandeis University, Waltham MA","United States of America"
"676320","Zieminska","Daria","D.","daria@indiana.edu","59","Department of Physics, Indiana University, Bloomington IN","United States of America"
"399481","Hauser","Reiner","R.","rhauser@mail.cern.ch","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"434946","Tartarelli","Giuseppe Francesco","G. F.","francesco.tartarelli@mi.infn.it","85","INFN Sezione di Milano","Italy"
"633917","Milstead","David","D.A.","milstead@fysik.su.se","134","Department of Physics, Stockholm University","Sweden"
"627977","Kuehn","Susanne","S.","Susanne.Kuehn@cern.ch","34","CERN, Geneva","Switzerland"
"400447","Hinchliffe","Ian","I.","hinchliffe.ian@gmail.com","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"718999","Sekhon","Karishma","K.","karishma.sekhon@cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"784308","Gamboa Goni","Rodrigo","R.","r.gamboagoni@qmul.ac.uk","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"680529","Bindi","Marcello","M.","marcello.bindi@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"551269","Korolkov","Ilya","I.","koro@mail.cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"758072","Camincher","Clement","C.","clement.camincher@cern.ch","34","CERN, Geneva","Switzerland"
"513156","Beauchemin","Pierre-Hugues","P.H.","hugo.beauchemin@tufts.edu","150","Department of Physics and Astronomy, Tufts University, Medford MA","United States of America"
"452931","Wittgen","Matthias","M.","wittgen@slac.stanford.edu","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"759454","Laudrain","Antoine","A.","antoine.laudrain@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"761731","Wong","Vincent Wai Sum","V.W.S.","wongwsvincent@gmail.com","155","Department of Physics, University of British Columbia, Vancouver BC","Canada"
"717584","Paredes Hernandez","Daniela","D.","daniela.paredes.hernandez@cern.ch","294","Department of Physics, University of Hong Kong, Hong Kong","China"
"735486","Jones","Sarah","S.","sarahjones@email.arizona.edu","12","Department of Physics, University of Arizona, Tucson AZ","United States of America"
"710963","Yang","Hongtao","H.T.","Hongtao.Yang@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"385285","Darbo","Giovanni","G.","Giovanni.Darbo@ge.infn.it","50","INFN Sezione di Genova","Italy"
"404452","Keeler","Richard","R.","rkeeler@uvic.ca","156","Department of Physics and Astronomy, University of Victoria, Victoria BC","Canada"
"737853","Jakobi","Katharina Bianca","K.B.","katharina.bianca.jakobi@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"369272","Adye","Tim","T.","Tim.Adye@cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"370139","Alviggi","Mariagrazia","M.G.","mariagrazia.alviggi@cern.ch","97","INFN Sezione di Napoli","Italy"
"453829","Deliot","Frederic","F.","frederic.deliot@cern.ch","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"670620","Pezoa","Raquel","R.","raquel.pezoa@usm.cl","205","Departamento de F\'isica, Universidad T\'ecnica Federico Santa Mar\'ia, Valpara\'iso","Chile"
"679685","Onyisi","Peter","P.U.E.","peter.onyisi@cern.ch","277","Department of Physics, University of Texas at Austin, Austin TX","United States of America"
"496845","Assamagan","Ketevi","K.","ketevi@mail.cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"607935","Burke","Stephen","S.","stephen.burke@cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"425438","White","Andrew","A.","awhite@uta.edu","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"739233","Ghneimat","Mazuza","M.","mazoza.ghneimat@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"765906","Swift","Stewart Patrick","S.P.","sswift@albany.edu","1","Physics Department, SUNY Albany, Albany NY","United States of America"
"452800","Mitsou","Vasiliki A.","V.A.","Vasiliki.Mitsou@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"424009","Pralavorio","Pascal","P.","Pascal.Pralavorio@cern.ch","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"761904","J\"akel","Gunnar","G.","edmaja@t-online.de","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"781091","Wang","Weitao","W.T.","wangwt@mail.ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"672750","Ruan","Xifeng","X.","Ruanxf.Ruan@cern.ch","261","School of Physics, University of the Witwatersrand, Johannesburg","South Africa"
"782757","Daubney","Thomas","T.","thomas.daubney@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"633391","De Benedetti","Abraham","A.","abraham.de.benedetti@cern.ch","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"425895","Resconi","Silvia","S.","silvia.resconi@mi.infn.it","85","INFN Sezione di Milano","Italy"
"386028","De Salvo","Alessandro","A.","alessandro.desalvo@roma1.infn.it","124","INFN Sezione di Roma","Italy"
"682099","Brau","Benjamin","B.","bbrau@physics.umass.edu","164","Department of Physics, University of Massachusetts, Amherst MA","United States of America"
"660209","Grancagnolo","Sergio","S.","Sergio.Grancagnolo@cern.ch","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"704457","Costanza","Francesco","F.","francesco.costanza@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"450933","Vacek","Vaclav","V.","Vaclav.Vacek@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"628013","Heidegger","Kim Katrin","K.K.","kim.Katrin.Temming@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"407046","Lacasta","Carlos","C.","Carlos.Lacasta@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"510372","Carminati","Leonardo","L.","Leonardo.Carminati@cern.ch","85","INFN Sezione di Milano","Italy"
"644892","Siegert","Frank","F.","frank.siegert@cern.ch","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"752961","Tapia Araya","Sebastian","S.","sebastian.tapia.araya@cern.ch","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"703429","Franconi","Laura","L.","laura.franconi@cern.ch","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"561105","Tricoli","Alessandro","A.","Alessandro.Tricoli@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"428616","Sadrozinski","Hartmut","H. F-W.","hartmut@scipp.ucsc.edu","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"701100","Lindquist","Brian Edward","B.E.","Brian.Edward.Lindquist@cern.ch","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"616017","Sijacki","Djordje","Dj.","sijacki@ipb.ac.rs","19","Institute of Physics, University of Belgrade, Belgrade","Serbia"
"712263","Iizawa","Tomoya","T.","tomoya.iizawa@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"407698","Laporte","Jean-Francois","J.F.","laporte@hep.saclay.cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"696349","Smart","Ben","B. H.","ben.smart@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"748150","Suster","Carl","C. J. E.","csuster@physics.usyd.edu.au","137","School of Physics, University of Sydney, Sydney","Australia"
"760380","Bauer","Kevin Thomas","K.T.","kbauer1@uci.edu","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"700216","Duda","Dominik","D.","dominik.duda@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"758531","Hyneman","Rachel","R.","rachel.hyneman@cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"391579","Ferrer","Antonio","A.","Antonio.Ferrer@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"544568","Samarati","Jerome","J.","jerome.samarati@cern.ch","34","CERN, Geneva","Switzerland"
"370757","Antonelli","Mario","M.","mario.antonelli@lnf.infn.it","47","INFN e Laboratori Nazionali di Frascati, Frascati","Italy"
"547302","Blumenschein","Ulrike","U.","Ulrike.Blumenschein@cern.ch","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"452086","Neal","Homer","H.A.","haneal@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"643771","Marzin","Antoine","A.","Antoine.Marzin@cern.ch","34","CERN, Geneva","Switzerland"
"710010","Bernard","Nathan Rogers","N.R.","nathan.rogers.bernard@cern.ch","164","Department of Physics, University of Massachusetts, Amherst MA","United States of America"
"784095","Czekierda","Sabina","S.","sabina.czekierda@ifj.edu.pl","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"760244","Wang","Wei","W.","wei.wang@cern.ch","96","Department of Physics, Nanjing University, Nanjing","China"
"763374","Ryu","Soo","S.","sryu@anl.gov","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"701559","Olivares Pino","Sebastian Andres","S.A.","Sebastian.Andres.Olivares.Pino@cern.ch","204","Departamento de F\'isica, Pontificia Universidad Cat\'olica de Chile, Santiago","Chile"
"416927","Muanza","Steve","S. ","muanza@in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"742690","Wang","Chao","C.","c.wang@cern.ch","129","Institute of Frontier and Interdisciplinary Science and Key Laboratory of Particle Physics and Particle Irradiation (MOE), Shandong University, Qingdao","China"
"732068","Kobayashi","Dai","D.","dai.kobayashi@cern.ch","274","Research Center for Advanced Particle Physics and Department of Physics, Kyushu University, Fukuoka ","Japan"
"446534","Lankford","Andrew","A.J.","Andrew.James.Lankford@cern.ch","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"393932","Gan","K.K.","K.K.","gan@physics.osu.edu","101","Ohio State University, Columbus OH","United States of America"
"490654","Schernau","Michael","M.","schernau@uci.edu","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"658198","Zur Nedden","Martin","M.","nedden@physik.hu-berlin.de","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"766940","Vazquez Furelos","David","D.","david.furelos@gmail.com","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"437675","Valls Ferrer","Juan Antonio","J.A.","valls@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"762589","R{\"u}ttinger","Elias Michael","E.M.","elias.ruettinger@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"558422","Potrap","Igor","I.N.","igor.potrap@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"750080","Clark","Michael","M.R.","michael.ryan.clark@cern.ch","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"426637","Rizatdinova","Flera","F.","Flera.Rizatdinova@cern.ch","178","Department of Physics, Oklahoma State University, Stillwater OK","United States of America"
"673424","Schmieden","Kristof","K.","kristof.schmieden@cern.ch","34","CERN, Geneva","Switzerland"
"752272","Smiesko","Juraj","J.","juraj.smiesko@cern.ch","28","Faculty of Mathematics, Physics and Informatics, Comenius University, Bratislava","Slovak Republic"
"576296","Di Micco","Biagio","B.","biagio.di.micco@cern.ch","126","INFN Sezione di Roma Tre","Italy"
"448931","Weber","Michele","M.S.","michele.weber@cern.ch","22","Albert Einstein Center for Fundamental Physics and Laboratory for High Energy Physics, University of Bern, Bern","Switzerland"
"722949","Aoki","Masato","M.","masato.aoki@cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"763190","Moss","Harry James","H.J.","hjmoss1@sheffield.ac.uk","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"629270","Guo","Jun","J.","Jun.Guo@cern.ch","279","School of Physics and Astronomy, Shanghai Jiao Tong University, KLPPAC-MoE, SKLPPC, Shanghai","China"
"740306","Klein","Matthew Henry","M.H.","matthew.henry.klein@cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"447296","Formica","Andrea","A.","Andrea.Formica@cern.ch","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"760693","Gravili","Francesco Giuseppe","F.G.","francesco.giuseppe.gravili@cern.ch","69","INFN Sezione di Lecce","Italy"
"755496","Allen","Benjamin William","B.W.","ballen4@uoregon.edu","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"665107","Wobisch","Markus","M.","wobisch@latech.edu","192","Louisiana Tech University, Ruston LA","United States of America"
"710217","Guan","Liang","L.","liang.guan@cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"433445","Staroba","Pavel","P.","staroba@fzu.cz","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"726304","Angelozzi","Ivan","I.","ivan.angelozzi@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"442116","Yasu","Yoshiji","Y.","yoshiji.yasu@kek.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"805699","Chen","Yu-Heng","Y-H.","yu-heng.chen@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"573513","Undrus","Alexander","A.","aundrus@mail.cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"762666","Fenton","Michael James","M.J.","1003224f@student.gla.ac.uk","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"528024","Bauer","Florian","F.","florian@hep.saclay.cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"723086","Di Clemente","William Kennedy","W.K.","william.diclemente@cern.ch","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"415228","Mikenberg","Giora","G.","Giora.Mikenberg@cern.ch","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"724296","Gurbuz","Saime","S.","saime.sarikaya@cern.ch","24","Department of Physics, Bogazici University, Istanbul","Turkey"
"752881","Zoch","Knut","K.","knut.zoch@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"673989","Bartos","Pavol","P.","pavol.bartos@cern.ch","28","Faculty of Mathematics, Physics and Informatics, Comenius University, Bratislava","Slovak Republic"
"821329","Camarero Munoz","Daniel","D.","daniel.camarero@uam.es","77","Departamento de F\'isica Teorica C-15 and CIAFF, Universidad Aut\'onoma de Madrid, Madrid","Spain"
"431422","Shank","James","J.T.","shank@bu.edu","26","Department of Physics, Boston University, Boston MA","United States of America"
"552704","Jiang","Yi","Y.","jiangyi@ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"715950","Jinaru","Adam","A.","Adam.Jinaru@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"477406","Johansson","Per","P.","per.johansson@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"376912","Boscherini","Davide","D.","davide.boscherini@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"738921","Shimmin","Chase Owen","C.O.","chase.owen.shimmin@yale.edu","161","Department of Physics, Yale University, New Haven CT","United States of America"
"804403","Abbott","Dale Charles","D.C.","dabbott@physics.umass.edu","164","Department of Physics, University of Massachusetts, Amherst MA","United States of America"
"749005","Shirabe","Shohei","S.","shohei.shirabe@cern.ch","274","Research Center for Advanced Particle Physics and Department of Physics, Kyushu University, Fukuoka ","Japan"
"806215","Shimogama","Yoshihiro","Y.","yoshihiro-simogama@kylab.sci.waseda.ac.jp","242","Waseda University, Tokyo","Japan"
"758273","Vittori","Camilla","C.","camilla.vittori@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"385531","Dawson","Ian","I.","dawson@mail.cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"475741","Acharya","Bobby Samir","B.S.","bobby.samir.acharya@cern.ch","198","INFN Gruppo Collegato di Udine, Sezione di Trieste, Udine","Italy"
"666045","Helsens","Clement","C.","Clement.Helsens@cern.ch","34","CERN, Geneva","Switzerland"
"443005","Ziolkowski","Michael","M.","Michal.Ziolkowski@cern.ch","132","Department Physik, Universit\"{a}t Siegen, Siegen","Germany"
"764091","Miano","Fabrizio","F.","fm270@sussex.ac.uk","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"420618","Parodi","Fabrizio","F.","Fabrizio.Parodi@ge.infn.it","50","INFN Sezione di Genova","Italy"
"472894","Bouhova-Thacker","Evelina Vassileva","E.V.","bouhova@mail.cern.ch","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"436390","Touchard","Francois","F.","Francois.Touchard@in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"743159","Gaudiello","Andrea","A.","andrea.gaudiello@cern.ch","50","INFN Sezione di Genova","Italy"
"453797","Vuillermet","Raphael","R.","Raphael.Vuillermet@cern.ch","34","CERN, Geneva","Switzerland"
"674039","Hsu","Pai-hsien Jennifer","P.J.","p.jennifer.hsu@cern.ch","302","Department of Physics, National Tsing Hua University, Hsinchu","Taiwan"
"781803","F\"orster","Fabian Alexander","F.A.","forster@ifae.es","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"430411","Schoening","Andre","A.","schoning@mail.desy.de","250","Physikalisches Institut, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"657308","Faltova","Jana","J. ","jana.faltova@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"442965","Zimine","Nikolai","N.I.","zimin@mail.cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"421712","Pernegger","Heinz","H.","Heinz.Pernegger@cern.ch","34","CERN, Geneva","Switzerland"
"708723","Angelidakis","Stylianos","S.","Stylianos.Angelidakis@cern.ch","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"713903","Ishitsuka","Masaki","M.","ishitsuka@phys.titech.ac.jp","243","Department of Physics, Tokyo Institute of Technology, Tokyo","Japan"
"760863","Sickles","Anne Marie","A.M.","sickles@illinois.edu","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"742638","Chan","Stephen Kam-wah","S.K.","stephen.kam-wah.chan@cern.ch","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"749408","DeMarco","David","D.A.","david.demarco@cern.ch","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"728924","Zakharchuk","Nataliia","N.","nataliia.zakharchuk@cern.ch","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"672970","Griffiths","Justin","J.","Justin.Adam.Griffiths@cern.ch","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"396560","Gorini","Edoardo","E.","Edoardo.Gorini@cern.ch","69","INFN Sezione di Lecce","Italy"
"722961","Vasquez","Jared Gregory","J.G.","jared.vasquez@cern.ch","161","Department of Physics, Yale University, New Haven CT","United States of America"
"751220","Usui","Junya","J.","junya.usui@cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"406606","Krstic","Jelena","J.","krstic@ipb.ac.rs","19","Institute of Physics, University of Belgrade, Belgrade","Serbia"
"739476","Sidiropoulou","Ourania","O.","ourania.sidiropoulou@cern.ch","34","CERN, Geneva","Switzerland"
"710683","Shi","Liaoshan","L.","liaoshan.shi@cern.ch","138","Institute of Physics, Academia Sinica, Taipei","Taiwan"
"639265","Metcalfe","Jessica","J.","Jessica.Metcalfe@cern.ch","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"674881","Schoeffel","Laurent","L.","laurent.schoeffel@cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"490769","Harenberg","Torsten","T. ","torsten.harenberg@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"679177","Ji","Haoshuang","H.","jihaoshuang@gmail.com","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"419982","Padilla Aranda","Cristobal","C.","Cristobal.Padilla@cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"741770","Naranjo Garcia","Roger Felipe","R.F.","roger.felipe.naranjo.garcia@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"700481","Nozka","Libor","L.","libor.nozka@cern.ch","209","Palack\'y University, RCPTM, Joint Laboratory of Optics, Olomouc","Czech Republic"
"743125","Li","Liang","L.","l.li@cern.ch","279","School of Physics and Astronomy, Shanghai Jiao Tong University, KLPPAC-MoE, SKLPPC, Shanghai","China"
"374724","Bertram","Iain Alexander","I.A.","i.bertram@lancaster.ac.uk","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"444779","Fleck","Ivor","I.","fleck@hep.physik.uni-siegen.de","132","Department Physik, Universit\"{a}t Siegen, Siegen","Germany"
"749700","Kupfer","Tobias","T.","tobias.kupfer@cern.ch","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"709331","Becot","Cyril","C.","cyril.becot@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"696348","De la Torre","Hector","H.","hector.de.la.torre.perez@cern.ch","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"379696","Caloba","Luiz","L.P.","caloba@coe.ufrj.br","121","Universidade Federal do Rio De Janeiro COPPE/EE/IF, Rio de Janeiro","Brazil"
"612417","Arabidze","Giorgi","G.","Giorgi.Arabidze@cern.ch","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"661799","Terashi","Koji","K.","koji.terashi@cern.ch","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"738438","Fracchia","Silvia","S.","silvia.fracchia@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"704343","Goblirsch-Kolb","Maximilian","M.","goblirsc@cern.ch","27","Department of Physics, Brandeis University, Waltham MA","United States of America"
"440501","Watson","Miriam","M.F.","Miriam.Watson@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"402497","Jakobs","Karl","K. ","karl.jakobs@uni-freiburg.de","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"713032","Liu","Kun","K.","Kun.Liu@cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"731061","Cree","Graham","G.","gcree@physics.carleton.ca","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"710454","Ntekas","Konstantinos","K.","Konstantinos.Ntekas@cern.ch","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"644349","Di Sipio","Riccardo","R.","Riccardo.Di.Sipio@cern.ch","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"757903","Bossio Sola","Jonathan David","J.D.","jbossios@cern.ch","181","Departamento de F\'isica, Universidad de Buenos Aires, Buenos Aires","Argentina"
"433379","Stamen","Rainer","R.","stamen@kip.uni-heidelberg.de","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"758076","Xu","Tairan","T.","tairan.xu@cern.ch","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"538291","Aielli","Giulio","G.","aielli@mail.cern.ch","125","INFN Sezione di Roma Tor Vergata","Italy"
"737114","Dudder","Andreas Christian","A.C.","adudder@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"382389","Chouridou","Sofia","S.","sofia.chouridou@cern.ch","143","Department of Physics, Aristotle University of Thessaloniki, Thessaloniki","Greece"
"414680","Meroni","Chiara","C.","Chiara.Meroni@cern.ch","85","INFN Sezione di Milano","Italy"
"663555","Iliadis","Dimitrios","D.","dimitrios.iliadis@cern.ch","143","Department of Physics, Aristotle University of Thessaloniki, Thessaloniki","Greece"
"655601","Rotaru","Marina","M.","Marina.Rotaru@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"514073","Tipton","Paul","P.","paul.tipton@yale.edu","161","Department of Physics, Yale University, New Haven CT","United States of America"
"431445","Sharma","Abhishek","A.","abhishek.sharma@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"437388","Urban","Jozef","J.","jozef.urban@upjs.sk","66","Department of Subnuclear Physics, Institute of Experimental Physics of the Slovak Academy of Sciences, Kosice","Slovak Republic"
"758184","Merlassino","Claudia","C.","claudia.merlassino@cern.ch","22","Albert Einstein Center for Fundamental Physics and Laboratory for High Energy Physics, University of Bern, Bern","Switzerland"
"718873","Baas","Alessandra","A.E.","alessandra.baas@cern.ch","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"372657","Barillari","Teresa","T.","Teresa.Barillari@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"418988","Oakham","Gerald","F.G. ","oakham@physics.carleton.ca","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"372511","Barberis","Dario","D.","dario.barberis@cern.ch","50","INFN Sezione di Genova","Italy"
"439791","Von Toerne","Eckhard","E.","evt@physik.uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"701798","Gupta","Ruchi","R.","ruchi.gupta@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"526273","Gaudio","Gabriella","G.","Gabriella.Gaudio@cern.ch","108","INFN Sezione di Pavia","Italy"
"715582","Zambito","Stefano","S.","stefano.zambito@cern.ch","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"418982","O'Shea","Val","V.","v.oshea@physics.gla.ac.uk","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"796982","Pham","Thu","T.","thu.pham@student.unimelb.edu.au","82","School of Physics, University of Melbourne, Victoria","Australia"
"765291","D'amen","Gabriele","G.","gabriele.damen@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"674572","Giorgi","Filippo Maria","F.M.","fgiorgi@cern.ch","167","INFN Sezione di Bologna","Italy"
"382623","Einsweiler","Kevin","K.","k_einsweiler@lbl.gov","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"758439","Tomiwa","Kehinde Gbenga","K.G.","tomiwakehinde11@yahoo.com","261","School of Physics, University of the Witwatersrand, Johannesburg","South Africa"
"714092","Jelinskas","Adomas","A.","adomas.jelinskas@cern.ch","271","Department of Physics, University of Warwick, Coventry","United Kingdom"
"623603","Kepka","Oldrich","O.","oldrich.kepka@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"722731","Lysak","Roman","R.","roman.lysak@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"614260","Di Girolamo","Alessandro","A.","Alessandro.Di.Girolamo@cern.ch","34","CERN, Geneva","Switzerland"
"753395","Lu","Haonan","H.","Haonan.lu@cern.ch","293","Department of Physics, Chinese University of Hong Kong, Shatin, N.T., Hong Kong","China"
"377300","Bourdarios","Claire","C.","claire.bourdarios@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"441108","Wickens","Fred","F.J.","fred.wickens@stfc.ac.uk","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"407049","Lacava","Francesco","F.","francesco.lacava@roma1.infn.it","124","INFN Sezione di Roma","Italy"
"757583","Duvnjak","Damir","D.","damir.duvnjak@student.adelaide.edu.au","275","Department of Physics, University of Adelaide, Adelaide","Australia"
"741401","Ren","Huan","H.","huan.ren@cern.ch","UCAS","University of Chinese Academy of Science (UCAS), Beijing","China"
"742955","Vogel","Marcelo","M.","marcelo.vogel@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"771845","Ojeda","Martina Laura","M.L.","mojeda@physics.utoronto.ca","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"764558","Meng","Xiangting","X. T. ","mengxt@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"763659","Carr\'a","Sonia","S.","sonia.carra@unimi.it","85","INFN Sezione di Milano","Italy"
"755826","Geisler","Manuel Patrice","M.P.","manuel.patrice.geisler@cern.ch","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"782641","Mkrtchyan","Tigran","T.","tmk@yerphi.am","162","Yerevan Physics Institute, Yerevan","Armenia"
"444156","Phillips","Peter William","P.W.","Peter.W.Phillips@stfc.ac.uk","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"768184","Zaffaroni","Ettore","E.","ettore.zaffaroni@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"509561","Forti","Alessandra","A. C.","alessandra.forti@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"755552","Burger","Angela Maria","A.M.","angela.maria.burger@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"677265","Helary","Louis","L.","Louis.Helary@cern.ch","34","CERN, Geneva","Switzerland"
"748563","Hayes","Christopher","C.","christopher.r.hayes@stonybrook.edu","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"734845","Beresford","Lydia","L.","Lydia.Beresford@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"646630","Andrei","George Victor","V.","andrei@kip.uni-heidelberg.de","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"798302","Kawaguchi","Tomomi","T.","kawaguchi@hepl.phys.nagoya-u.ac.jp","188","Graduate School of Science and Kobayashi-Maskawa Institute, Nagoya University, Nagoya","Japan"
"792885","Sawada","Ryu","R.","sawada@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"806581","Zorbas","Theodore Georgio","T.G.","t.zorbas@sheffield.ac.uk","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"781485","Raspopov","Sergii","S.","raspopovsergii@gmail.com","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"752824","Gonella","Giulia","G.","gonellagiulia@gmail.com","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"373746","Bellagamba","Lorenzo","L.","Lorenzo.Bellagamba@cern.ch","167","INFN Sezione di Bologna","Italy"
"441815","Wo\'{z}niak","Krzysztof","K.W.","krzysztof.wozniak@ifj.edu.pl","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"783514","Carter","Joseph","J.W.S.","joseph.william.carter@cern.ch","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"784229","Marchese","Luigi","L.","luigi.marchese@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"751199","Castelijn","Remco","R.","rcasteli@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"752225","Peng","Cong","C.","cong.peng@cern.ch","UCAS","University of Chinese Academy of Science (UCAS), Beijing","China"
"770561","Walbrecht","Verena Maria","V.M.","walbrech@mpp.mpg.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"607680","Walder","James","J.","James.William.Walder@cern.ch","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"672275","Thomsen","Lotte Ansgaard","L.A.","Lotte.Ansgaard.Thomsen@cern.ch","161","Department of Physics, Yale University, New Haven CT","United States of America"
"389905","Ellis","Nicolas","N.","Nick.Ellis@cern.ch","34","CERN, Geneva","Switzerland"
"377987","Brenner","Richard","R.","brenner@mail.cern.ch","152","Department of Physics and Astronomy, University of Uppsala, Uppsala","Sweden"
"373785","Bellerive","Alain","A.","Alain.Bellerive@cern.ch","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"748268","Turgeman","Daniel","D.","daniel.turgeman@cern.ch","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"539142","Wang","Song-Ming","S.M.","smwang@phys.sinica.edu.tw","138","Institute of Physics, Academia Sinica, Taipei","Taiwan"
"766818","Myers","John","J.","jmyers10@uoregon.edu","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"752389","Shaw","Savanna Marie","S.M.","savanna.marie.shaw@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"478199","Gongadze","Alexi","A.","gongadze@mail.cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"405066","Kisielewska","Danuta","D. ","Danuta.Kisielewska@fis.agh.edu.pl","41","AGH University of Science and Technology, Faculty of Physics and Applied Computer Science, Krakow","Poland"
"476195","Clement","Christophe","C.","cclement@cern.ch","134","Department of Physics, Stockholm University","Sweden"
"759216","Borecka-Bielska","Hanna Maria","H.M.","hanna.maria.borecka@cern.ch","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"426259","Richter-Was","Elzbieta","E.","elzbieta.richter-was@cern.ch","282","Marian Smoluchowski Institute of Physics, Jagiellonian University, Krakow","Poland"
"622522","Trzupek","Adam","A.","adam.trzupek@ifj.edu.pl","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"751462","Ishijima","Naoki","N.","naoki.ishijima@cern.ch","168","Graduate School of Science, Osaka University, Osaka","Japan"
"684409","Carli","Ina","I.","ina.carli@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"731015","Ughetto","Michael","M.","michael.ughetto@cern.ch","134","Department of Physics, Stockholm University","Sweden"
"693289","Gkaitatzis","Stamatios","S.","Stamatios.Gkaitatzis@cern.ch","143","Department of Physics, Aristotle University of Thessaloniki, Thessaloniki","Greece"
"714605","Lee","Graham Richard","G.R.","graham.richard.lee@cern.ch","204","Departamento de F\'isica, Pontificia Universidad Cat\'olica de Chile, Santiago","Chile"
"418640","Nomachi","Masaharu","M.","nomachi@rcnp.osaka-u.ac.jp","168","Graduate School of Science, Osaka University, Osaka","Japan"
"374862","Bethke","Siegfried","S.","Siggi.Bethke@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"406257","Kowalewski","Robert Victor","R.","Bob.Kowalewski@cern.ch","156","Department of Physics and Astronomy, University of Victoria, Victoria BC","Canada"
"758760","Kido","Shogo","S.","kidoshogo@stu.kobe-u.ac.jp","65","Graduate School of Science, Kobe University, Kobe","Japan"
"814371","Nguyen","Hoang Dai Nghia","H.D.N.","nguyenho@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"395671","Gingrich","Douglas","D.M.","gingrich@ualberta.ca","2","Department of Physics, University of Alberta, Edmonton AB","Canada"
"440817","Wells","Phillippa","P. S.","pippa.wells@cern.ch","34","CERN, Geneva","Switzerland"
"514017","Tseng","Jeffrey","J.C-L.","Jeffrey.Tseng@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"783672","Briglin","Daniel Lawrence","D.L.","dlbriglin@gmail.com","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"434638","Tafirout","Reda","R.","tafirout@triumf.ca","148","TRIUMF, Vancouver BC","Canada"
"733967","Idrissi","Zineb","Z.","id-zineb@hotmail.fr","119","Facult\'e des sciences, Universit\'e Mohammed V, Rabat","Morocco"
"437850","Van der Graaf","Harry","H.","vdgraaf@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"385768","de Jong","Paul","P.","h26@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"643507","Coccaro","Andrea","A.","coccaro@cern.ch","50","INFN Sezione di Genova","Italy"
"617037","La Rosa","Alessandro","A.","alessandro.larosa@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"787220","Chen","Cheng","C.","ichen@mail.ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"408881","Lellouch","Daniel","D.","Daniel.Lellouch@cern.ch","158","Department of Particle Physics, Weizmann Institute of Science, Rehovot","Israel"
"446559","Schumacher","Markus","M.","markus.schumacher@physik.uni-freiburg.de","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"742022","Kondrashova","Nataliia","N.","natalia.kondrashova@cern.ch","279","School of Physics and Astronomy, Shanghai Jiao Tong University, KLPPAC-MoE, SKLPPC, Shanghai","China"
"697160","Lin","Chiao-ying","C. Y.","chiao-ying.lin@cern.ch","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"749812","Shahinian","Jeffrey David","J.D.","jeffrey.david.shahinian@cern.ch","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"676538","Soldatov","Evgeny","E. Yu.","evgeny.soldatov@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"555424","Odaka","Shigeru","S.","sodaka@mail.cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"397086","Gratchev","Vadim","V.","vadim.grachev@cern.ch","110","Konstantinov Nuclear Physics Institute of National Research Centre "Kurchatov Institute", PNPI, St. Petersburg","Russia"
"672767","Majewski","Stephanie","S.","stephanie.majewski@cern.ch","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"732830","Cano Bret","Marc","M.","mcanobre@cern.ch","279","School of Physics and Astronomy, Shanghai Jiao Tong University, KLPPAC-MoE, SKLPPC, Shanghai","China"
"552420","Tasevsky","Marek","M.","Marek.Tasevsky@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"700227","Meloni","Federico","F.","Federico.Meloni@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"725021","Choi","Kyungeon","K.","kyungeon.choi@cern.ch","59","Department of Physics, Indiana University, Bloomington IN","United States of America"
"395696","Giordani","MarioPaolo","M.P.","Mario.Giordani@cern.ch","151","INFN Gruppo Collegato di Udine, Sezione di Trieste, Udine","Italy"
"373616","Begalli","Marcia","M.","marcia.begalli@cern.ch","121","Universidade Federal do Rio De Janeiro COPPE/EE/IF, Rio de Janeiro","Brazil"
"780980","Flores","Lucas Macrorie","L.M.","lucasF@sas.upenn.edu","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"735473","Barnovska-Blenessy","Zuzana","Z.","zuzana.barnovska@cern.ch","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"658229","Kharlamov","Alexey","A.G.","alexey.kharlamov@cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"773304","Nibigira","Emery","E.","emery.nibigira@cern.ch","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"454259","Banerjee","Swagato","S.","Swagato.Banerjee@cern.ch","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"803181","Okazaki","Yuta","Y.","okazaki.yuuta.22n@st.kyoto-u.ac.jp","67","Faculty of Science, Kyoto University, Kyoto","Japan"
"725767","Facini","Gabriel","G.","gabriel.facini@cern.ch","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"434188","Su","Dong","D.","sudong@slac.stanford.edu","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"416026","Falke","Saskia","S.","saskia.falke@lapp.in2p3.fr","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"677800","McCarn","Allison","A.","allison.renae.mc.carn@cern.ch","44","Physics Department, Southern Methodist University, Dallas TX","United States of America"
"435907","Tikhonov","Yury","Yu.A.","Iouri.Tikhonov@cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"731060","Di Valentino","David","D.","ddivalen@physics.carleton.ca","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"376127","Bohm","Christian","C.","bohm@physto.se","134","Department of Physics, Stockholm University","Sweden"
"780999","Tarna","Grigore","G.","grigore.tarna@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"476984","Zimmermann","Stephanie","S.","stephanie.zimmermann@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"748203","Junggeburth","Johannes Josef","J.J.","junggjo90@mytum.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"439844","Vos","Marcel","M.","Marcel.Vos@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"789043","Pathak","Atanu","A.","pathakatanu01@gmail.com","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"406146","Kulchitsky","Yuri","Y.","Iouri.Koultchitski@cern.ch","86","B.I. Stepanov Institute of Physics, National Academy of Sciences of Belarus, Minsk","Belarus"
"780464","Zaripovas","Donatas Ramilas","D.R.","d.zaripovas.1@research.gla.ac.uk","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"410292","Lokajicek","Milos","M.","Milos.Lokajicek@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"767165","Meideck","Thomas","T.","meideck@lpsc.in2p3.fr","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"383265","Collot","Johann","J.","Johann.Collot@lpsc.in2p3.fr","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"705527","Marin Tobon","Cesar Augusto","C.A.","camarin@cern.ch","34","CERN, Geneva","Switzerland"
"761481","Che","Siinn","S.","siinn.che@cern.ch","101","Ohio State University, Columbus OH","United States of America"
"692808","Morisbak","Vanja","V.","vanja.morisbak@cern.ch","105","Department of Physics, University of Oslo, Oslo","Norway"
"400215","Hessey","Nigel","N.P.","Nigel.Hessey@cern.ch","148","TRIUMF, Vancouver BC","Canada"
"784660","Wang","Peilong","P.","peilongw@smu.edu","44","Physics Department, Southern Methodist University, Dallas TX","United States of America"
"414111","McMahon","Steve","S.J.","stephen.mcmahon@cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"790182","D{\"u}lsen","Carsten","C.","duelsen@uni-wuppertal.de","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"410927","Luminari","Lamberto","L.","lamberto.luminari@roma1.infn.it","124","INFN Sezione di Roma","Italy"
"745860","Dobre","Monica","M.","monica.dobre@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"729337","Gonski","Julia","J.L.","j.gonski@cern.ch","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"657506","Scheirich","Daniel","D.","Daniel.Scheirich@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"391525","Ferrari","Roberto","R.","ferrarir@mail.cern.ch","108","INFN Sezione di Pavia","Italy"
"723359","Herget","Verena","V.","verena.herget@physik.uni-wuerzburg.de","210","Fakult\"at f\"ur Physik und Astronomie, Julius-Maximilians-Universit\"at W\"urzburg, W\"urzburg","Germany"
"712935","Ahmadov","Faig","F.","Faig.Ahmadov@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"739958","Wu","Miles","M.","miles.wu@cern.ch","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"673716","Martin-Haugh","Stewart","S.","Stewart.Martin-Haugh@cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"381874","Chekulaev","Sergey","S.V.","Sergey.Chekulaev@cern.ch","148","TRIUMF, Vancouver BC","Canada"
"373062","Batley","Richard","J.R.","batley@hep.phy.cam.ac.uk","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"408843","Leitner","Rupert","R.","Rupert.Leitner@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"699284","Wang","Jike","J.","Jike.Wang@cern.ch","250","Physikalisches Institut, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"726793","Johnson","Christian","C. A.","christian.johnson@cern.ch","59","Department of Physics, Indiana University, Bloomington IN","United States of America"
"705651","Brooks","Timothy","T.","Timothy.Brooks@cern.ch","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"763140","Parker","Adam Jackson","A.J.","a.j.parker@lancaster.ac.uk","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"703845","Reale","Marilea","M.","marilea.reale@cern.ch","69","INFN Sezione di Lecce","Italy"
"616594","Poveda","Joaquin","J.","ximo.poveda@cern.ch","34","CERN, Geneva","Switzerland"
"783762","Kendrick","James","J.","jak@hep.ph.bham.ac.uk","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"764218","Stevenson","Thomas James","T.J.","t.j.stevenson@sussex.ac.uk","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"448753","Kagan","Michael","M.","mkagan@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"708724","Kaluza","Adam","A.","Adam.Kaluza@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"678504","Dias","Flavia","F.A.","flavia.dias@cern.ch","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"788719","Oliver","Jason","J.L.","jason.oliver@adelaide.edu.au","275","Department of Physics, University of Adelaide, Adelaide","Australia"
"745869","Gravila","Paul Mircea","P.M.","paul.mircea.gravila@cern.ch","216","West University in Timisoara, Timisoara","Romania"
"405222","Kleinknecht","Konrad","K.","Konrad.Kleinknecht@uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"398312","Gustavino","Giuliano","G.","giuliano.gustavino@cern.ch","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"543617","Snyder","Scott","S.","snyder@fnal.gov","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"391527","Ferrari","Pamela","P.","pamela.ferrari@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"655651","Guenther","Jaroslav","J.","jaroslav.guenther@cern.ch","34","CERN, Geneva","Switzerland"
"818076","Rossi","Eleonora","E.","eleonora.rossi@roma3.infn.it","126","INFN Sezione di Roma Tre","Italy"
"784321","Portillo Quintero","Dilia Mar\'ia","D.M.","dportill@lpnhe.in2p3.fr","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"415262","Miku\v{z}","Marko","M.","Marko.Mikuz@ijs.si","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"770823","Iguchi","Ryunosuke","R.","iguchi@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"746765","Del Gaudio","Michela","M.","michela.del.gaudio@cern.ch","39","INFN Gruppo Collegato di Cosenza, Laboratori Nazionali di Frascati","Italy"
"684877","Meyer","Jochen","J.","Jochen.Meyer@cern.ch","141","Department of Physics, Technion, Israel Institute of Technology, Haifa","Israel"
"482728","Jeanneau","Fabien","F.","fabien.jeanneau@cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"671322","Hirose","Minoru","M.","hirose@champ.hep.sci.osaka-u.ac.jp","168","Graduate School of Science, Osaka University, Osaka","Japan"
"624337","March","Luis","L.","luis.march.ruiz@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"643778","Rosbach","Kilian","K.","Kilian.Rosbach@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"668952","Pedersen","Maiken","M.","maiken.pedersen@fys.uio.no","105","Department of Physics, University of Oslo, Oslo","Norway"
"742894","Pettersson","Nora Emilia","N.E.","nora.emilia.pettersson@cern.ch","164","Department of Physics, University of Massachusetts, Amherst MA","United States of America"
"482702","Ueda","Ikuo","I. ","i.ueda@cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"764068","Rawling","Jacob Henry","J.H.","jacob.rawling@student.manchester.ac.uk","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"758120","Horn","Philipp","P.","philipp-horn@gmx.de","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"448776","Tskhadadze","Edisher","E.G.","Edisher.Tskhadadze@cern.ch","139","E. Andronikashvili Institute of Physics, Iv. Javakhishvili Tbilisi State University, Tbilisi","Georgia"
"762614","Abeloos","Baptiste","B.","abeloos@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"394010","Gao","Yongsheng","Y.S.","Yongsheng.Gao@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"783758","Pickles","Rebecca Hayley","R.H.","rebecca.pickles@postgrad.manchester.ac.uk","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"820026","Schmoeckel","Julian Constantin","J.C.","julian.schmoeckel@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"451532","Snesarev","Andrei","A.A.","Andrei.Snesarev@cern.ch","90","P.N. Lebedev Physical Institute of the Russian Academy of Sciences, Moscow","Russia"
"434075","Str\"ohmer","Raimund","R.","raimund.stroehmer@physik.uni-wuerzburg.de","210","Fakult\"at f\"ur Physik und Astronomie, Julius-Maximilians-Universit\"at W\"urzburg, W\"urzburg","Germany"
"389769","Ekelof","Tord","T.","tord.ekelof@fysast.uu.se","152","Department of Physics and Astronomy, University of Uppsala, Uppsala","Sweden"
"673845","Muenstermann","Daniel","D.","daniel.muenstermann@cern.ch","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"782761","Barkeloo","Jason T.","J.","barkeloo@uoregon.edu","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"674789","Jakoubek","Tomas","T.","Tomas.Jakoubek@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"705609","Kiehn","Moritz","M.","Moritz.Kiehn@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"749466","Chomont","Arthur Rene","A.R.","arthur.chomont@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"735401","Qureshi","Anum","A.","anum.qureshi@adelaide.edu.au","275","Department of Physics, University of Adelaide, Adelaide","Australia"
"667079","Chen","Shenjian","S.J.","sjchen@nju.edu.cn","96","Department of Physics, Nanjing University, Nanjing","China"
"631371","Khramov","Evgeniy","E.","Evgeniy.Khramov@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"814841","Powell","Thomas Dennis","T.D.","tdpowell@sheffield.ac.uk","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"415425","Minashvili","Irakli","I.A.","iminash@mail.cern.ch","140","High Energy Physics Institute, Tbilisi State University, Tbilisi","Georgia"
"411896","Malyukov","Sergei","S.","Sergei.Malyukov@cern.ch","34","CERN, Geneva","Switzerland"
"531497","Campana","Simone","S.","simone.campana@cern.ch","34","CERN, Geneva","Switzerland"
"764093","Zakareishvili","Tamar","T.","tamuna1993@yahoo.com","140","High Energy Physics Institute, Tbilisi State University, Tbilisi","Georgia"
"659321","Ohm","Christian","C.C.","christian.ohm@cern.ch","135","Physics Department, Royal Institute of Technology, Stockholm","Sweden"
"684762","Kimura","Naoki","N.","naoki.kimura@cern.ch","151","INFN Gruppo Collegato di Udine, Sezione di Trieste, Udine","Italy"
"756853","Onogi","Kouta","K.","kouta@hepl.phys.nagoya-u.ac.jp","188","Graduate School of Science and Kobayashi-Maskawa Institute, Nagoya University, Nagoya","Japan"
"745544","Shen","Yu-Ting","Y.","Yu-Ting.Shen@cern.ch","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"723467","Li","Xingguo","X.","xingguo.li@cern.ch","279","School of Physics and Astronomy, Shanghai Jiao Tong University, KLPPAC-MoE, SKLPPC, Shanghai","China"
"741202","Ito","Fumiaki","F.","fumiaki.ito@cern.ch","149","Division of Physics and Tomonaga Center for the History of the Universe, Faculty of Pure and Applied Sciences, University of Tsukuba, Tsukuba","Japan"
"424154","Primavera","Margherita","M.","Margherita.Primavera@le.infn.it","69","INFN Sezione di Lecce","Italy"
"781189","Xia","Ligang","L.","ligang.xia@cern.ch","271","Department of Physics, University of Warwick, Coventry","United Kingdom"
"742575","Vorobev","Konstantin","K.","konstantin.vorobev@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"732931","Rehnisch","Laura","L.","laura.rehnisch@cern.ch","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"405786","K\"onig","Adriaan","A.C.","a.konig@hef.ru.nl","120","Institute for Mathematics, Astrophysics and Particle Physics, Radboud University Nijmegen/Nikhef, Nijmegen","Netherlands"
"525750","Garc\'ia Navarro","Jos\'e Enrique","J.E.","jose.enrique.garcia@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"735609","Anders","John Kenneth","J.K.","john.kenneth.anders@cern.ch","22","Albert Einstein Center for Fundamental Physics and Laboratory for High Energy Physics, University of Bern, Bern","Switzerland"
"408631","Lefebvre","Michel","M.","lefebvre@uvic.ca","156","Department of Physics and Astronomy, University of Victoria, Victoria BC","Canada"
"679758","Lee","Claire Alexandra","C.A.","claire.lee@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"784705","Weber","Sebastian Mario","S.M.","sebastian.weber@kip.uni-heidelberg.de","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"445173","Cr\'ep\'e-Renaudin","Sabine","S.","crepe@in2p3.fr","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"394965","Gentile","Simonetta","S.","Simonetta.Gentile@cern.ch","124","INFN Sezione di Roma","Italy"
"749941","Liblong","Aaron","A.","aaron.liblong@cern.ch","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"481776","Martin","Victoria Jane","V.J.","victoria.martin@ed.ac.uk","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"381193","Cerutti","Fabio","F.","Fabio.Cerutti@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"395960","Kozhin","Anatoly","A.S.","kojine@mail.cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"768325","Delporte","Charles","C.","delporte@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"381558","Kourkoumeli-Charalampidi","Athina","A.","athinakour@hotmail.com","108","INFN Sezione di Pavia","Italy"
"653855","Timoshenko","Sergey","S.","Sergey.Timoshenko@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"398417","Guyot","Claude","C.","claude.guyot@cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"380101","Caprini","Mihai","M.","Mihai.Caprini@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"733966","Haddad","Nacim","N.","haddad.nacim@gmail.com","119","Facult\'e des sciences, Universit\'e Mohammed V, Rabat","Morocco"
"388027","Shmeleva","Alevtina","A.","alevtina.shmeleva@cern.ch","90","P.N. Lebedev Physical Institute of the Russian Academy of Sciences, Moscow","Russia"
"700232","Young","Christopher John","C.J.S.","christopher.young@cern.ch","34","CERN, Geneva","Switzerland"
"547323","Lari","Tommaso","T.","tommaso.lari@mi.infn.it","85","INFN Sezione di Milano","Italy"
"755311","Little","Jared David","J.D.","jared.david.little@cern.ch","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"397398","Grillo","Alexander","A.A.","agrillo@ucsc.edu","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"695925","Hill","Ewan","E.","Ewan.Hill@cern.ch","156","Department of Physics and Astronomy, University of Victoria, Victoria BC","Canada"
"749809","Marceca","Gino","G.","gino.marceca@cern.ch","181","Departamento de F\'isica, Universidad de Buenos Aires, Buenos Aires","Argentina"
"442380","Zaitsev","Alexander","A.M.","alexandre.zaitsev@ihep.ru","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"534060","Murin","Pavel","P.","Pavel.Murin@upjs.sk","66","Department of Subnuclear Physics, Institute of Experimental Physics of the Slovak Academy of Sciences, Kosice","Slovak Republic"
"438845","Vermeulen","Jos","J.C.","i73@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"677409","Shrestha","Suyog","S.","suyog.shrestha@cern.ch","101","Ohio State University, Columbus OH","United States of America"
"454419","Jin","Shan","S.","jins@ihep.ac.cn","96","Department of Physics, Nanjing University, Nanjing","China"
"394620","Gay","Colin","C.","cgay@physics.ubc.ca","155","Department of Physics, University of British Columbia, Vancouver BC","Canada"
"727985","Yamaguchi","Yohei","Y.","yohei.yamaguchi@cern.ch","243","Department of Physics, Tokyo Institute of Technology, Tokyo","Japan"
"632496","Buzatu","Adrian","A.","adrian.buzatu@cern.ch","138","Institute of Physics, Academia Sinica, Taipei","Taiwan"
"752304","Schachtner","Balthasar Maria","B.M.","balthasar.maria.schachtner@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"454909","Gallas","Elizabeth","E.J.","elizabeth.gallas@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"446515","Huth","John","J.","huth@physics.harvard.edu","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"780177","Wilkins","Lewis Joseph","L.J.","lewis.wilkins.2016@live.rhul.ac.uk","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"762446","Wang","Wenxiao","W.X.","ultimate@mail.ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"819325","Chen","Boping","B.","cbp@iastate.edu","61","Department of Physics and Astronomy, Iowa State University, Ames IA","United States of America"
"792720","Walker","Stuart Derek","S.D.","zwap082@live.rhul.ac.uk","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"412184","Mansoulie","Bruno","B.","bruno.mansoulie@cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"770855","Betti","Alessandra","A.","aless.betti@gmail.com","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"432840","Sopczak","Andre","A.","andre.sopczak@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"751759","Bisanz","Tobias","T.","tobias.bisanz@phys.uni-goettingen.de","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"780895","Sultan","D M S","D.M.S.","d.m.s.sultan@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"434893","Tarem","Shlomit","S.","Shlomit.Tarem@cern.ch","141","Department of Physics, Technion, Israel Institute of Technology, Haifa","Israel"
"737696","Hu","Qipeng","Q.","qipeng.hu@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"382727","Clark","Allan G.","A.","clarka@mail.cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"557616","Santos","Helena","H.","helena@lip.pt","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"670677","Wiik-Fuchs","Liv Antje Mari","L.A.M.","Liv.Antje.Mari.Wiik@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"660726","Zhu","Hongbo","H.","hongbo.zhu@cern.ch","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"410078","Livan","Michele","M.","michele.livan@pv.infn.it","108","INFN Sezione di Pavia","Italy"
"403790","Juste Rozas","Aurelio","A.","Aurelio.Juste.Rozas@cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"495749","Petrucci","Fabrizio","F.","Fabrizio.Petrucci@cern.ch","126","INFN Sezione di Roma Tre","Italy"
"382174","Chiarella","Vitaliano","V.","vitaliano.chiarella@lnf.infn.it","47","INFN e Laboratori Nazionali di Frascati, Frascati","Italy"
"663045","Bobrovnikov","Victor","V.S.","victor.bobrovnikov@cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"682284","Le Guirriec","Emmanuel","E.","Emmanuel.Le.Guirriec@cern.ch","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"410272","Lohse","Thomas","T.","lohse@physik.hu-berlin.de","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"390926","Fassouliotis","Dimitrios","D.","fassoul@mail.cern.ch","15","Physics Department, National and Kapodistrian University of Athens, Athens","Greece"
"386895","Denisov","Sergey","S.P.","sdenisso@mail.cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"485261","De Cecco","Sandro","S.","sandro.dececco@roma1.infn.it","124","INFN Sezione di Roma","Italy"
"763446","Potti","Harish","H.","pottiharish90@gmail.com","277","Department of Physics, University of Texas at Austin, Austin TX","United States of America"
"764063","Fray","Antony","A.N.","a.fray@qmul.ac.uk","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"526377","Stanitzki","Marcel Michael","M.M.","Marcel.Stanitzki@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"419539","Oren","Yona","Y.","Yona.Oren@cern.ch","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"416024","M\"onig","Klaus","K.","klaus.moenig@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"667943","Anulli","Fabio","F.","fabio.anulli@roma1.infn.it","124","INFN Sezione di Roma","Italy"
"671949","Swiatlowski","Maximilian","M.","Maximilian.J.Swiatlowski@cern.ch","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"738301","Burghgrave","Blake","B.","blake.burghgrave@cern.ch","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"765301","Ghasemi Bostanabad","Meisam","M.","meisam.ghasemi.bostanabad@cern.ch","156","Department of Physics and Astronomy, University of Victoria, Victoria BC","Canada"
"695893","Varol","Tulin","T.","tulin.varol@cern.ch","44","Physics Department, Southern Methodist University, Dallas TX","United States of America"
"758949","Adersberger","Michael","M.","michael.adersberger@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"752355","Mogg","Philipp","P.","philipp.mogg@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"785225","Barnea","Rotem","R.","rotem.barnea@gmail.com","141","Department of Physics, Technion, Israel Institute of Technology, Haifa","Israel"
"752495","Pascuzzi","Vincent Richard","V.R.","vincent.pascuzzi@cern.ch","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"763747","Kilby","Callum","C.R.","callum.kilby.2014@live.rhul.ac.uk","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"405010","Kiryunin","Andrey","A.E.","Andrei.Kiryunin@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"754777","Kurova","Anastasia","A.","anastasia.kurova@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"649561","Yao","Weiming","W-M.","weiming.yao@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"765525","Seiss","Todd","T.","tseiss@uchicago.edu","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"696889","Ninomiya","Yoichi","Y.","yoichi.ninomiya@cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"554857","Robson","Aidan","A.","aidan.robson@cern.ch","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"391262","Fenyuk","Alexander","A.B.","afenyuk@mail.cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"379493","Cabrera Urb\'an","Susana","S.","susana.cabrera@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"649600","Petridis","Andreas","A.","Andreas.Petridis@cern.ch","275","Department of Physics, University of Adelaide, Adelaide","Australia"
"436471","Tovey","Daniel","D.R.","d.r.tovey@sheffield.ac.uk","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"790419","Follega","Francesco Maria","F.M.","francesco.follega@unitn.it","308","INFN-TIFPA","Italy"
"438815","Verkerke","Wouter","W.","verkerke@nikhef.nl","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"513731","Conde Mui\~no","Patricia","P.","patricia.conde.muino@cern.ch","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"748800","Zhang","Huijun","H.","xdwy123@gmail.com","96","Department of Physics, Nanjing University, Nanjing","China"
"418554","Nisius","Richard","R.","Richard.Nisius@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"743338","L{\"o}sel","Philipp Jonathan","P.J.","philipp.jonathan.loesel@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"767655","Han","Shuo","S.","hanshuo@ihep.ac.cn","UCAS","University of Chinese Academy of Science (UCAS), Beijing","China"
"518177","Fassi","Farida","F.","farida.fassi@cern.ch","119","Facult\'e des sciences, Universit\'e Mohammed V, Rabat","Morocco"
"749855","Kunigo","Takuto","T.","takuto.kunigo@cern.ch","67","Faculty of Science, Kyoto University, Kyoto","Japan"
"633848","Issever","Cigdem","C.","c.issever1@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"756498","Gkountoumis","Panagiotis","P.","panagiotis.gkountoumis@cern.ch","14","Physics Department, National Technical University of Athens, Zografou","Greece"
"372352","Banas","Elzbieta","E.","Elzbieta.Banas@cern.ch","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"764823","Uno","Kenta","K.","unok@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"755562","Corpe","Louie Dartmoor","L.D.","zcahd40@ucl.ac.uk","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"749407","Montalbano","Alyssa","A.","alyssa.montalbano@cern.ch","133","Department of Physics, Simon Fraser University, Burnaby BC","Canada"
"599457","Genest","Marie-H\'el\`ene","M.H.","genest@lpsc.in2p3.fr","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"390466","Evans","Hal","H.","hgevans@indiana.edu","59","Department of Physics, Indiana University, Bloomington IN","United States of America"
"482888","Losada","Marta","M.","malosada@uan.edu.co","203","Centro de Investigaci\'ones, Universidad Antonio Nari\~no, Bogota","Colombia"
"471837","Aleksa","Martin","M.","Martin.Aleksa@cern.ch","34","CERN, Geneva","Switzerland"
"737412","R\"ohrig","Rainer","R.","rainer.roehrig@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"490559","Sinervo","Pekka","P.","pekka.sinervo@utoronto.ca","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"418460","Nikolic-Audit","Irena","I.","Irena.Nikolic@cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"500714","Valderanis","Chrysostomos","C.","chrysostomos.valderanis@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"762983","Beyer","Julien-christopher","J.","jbeyer@mpp.mpg.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"660442","D\'iez Cornell","Sergio","S.","Sergio.Diez.Cornell@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"709556","B\"uhrer","Felix","F.","Felix.Buehrer@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"652711","Yang","Zongchang","Z.","zongchang.yang@cern.ch","20","Department for Physics and Technology, University of Bergen, Bergen","Norway"
"781339","Zhang","Peng","P.","zhangpeng92@ihep.ac.cn","96","Department of Physics, Nanjing University, Nanjing","China"
"610071","Vokac","Petr","P.","vokac@fjfi.cvut.cz","115","Czech Technical University in Prague, Prague","Czech Republic"
"451179","Brock","Raymond","R.","brock@pa.msu.edu","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"676505","Sun","Xiaohu","X.","Xiaohu.Sun@cern.ch","2","Department of Physics, University of Alberta, Edmonton AB","Canada"
"750625","Honda","Takuya","T.","takuya.honda@cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"697144","Kuday","Sinan","S.","kuday@cern.ch","299","Istanbul Aydin University, Istanbul","Turkey"
"692299","Halladjian","Garabed","G.","Garabed.Halladjian@cern.ch","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"682889","Taiblum","Nimrod","N.","nimrodta@gmail.com","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"487764","Huegging","Fabian","F.","fabian.huegging@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"479585","Yamazaki","Yuji","Y.","yamazaki@phys.sci.kobe-u.ac.jp","65","Graduate School of Science, Kobe University, Kobe","Japan"
"435079","Taylor","Geoffrey","G. N.","Geoffrey.Taylor@cern.ch","82","School of Physics, University of Melbourne, Victoria","Australia"
"385444","Davidek","Tomas","T.","Tomas.Davidek@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"716253","Lin","Tai-Hua","T.H.","tai-hua.lin@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"610442","Kruchonak","Uladzimir","U.","Uladzimir.Kruchonak@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"741647","Russell","Heather","H.L.","heather.lynn.russell@cern.ch","81","Department of Physics, McGill University, Montreal QC","Canada"
"568778","Verducci","Monica","M.","Monica.Verducci@cern.ch","126","INFN Sezione di Roma Tre","Italy"
"645455","Jinnouchi","Osamu","O.","osamu.jinnouchi@cern.ch","243","Department of Physics, Tokyo Institute of Technology, Tokyo","Japan"
"817248","Reikher","David","D.","davidreikher@mail.tau.ac.il","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"750952","Edgar","Ryan Christopher","R.C.","ryan.christopher.edgar@cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"540887","Prokofiev","Kirill","K.","Kirill.Prokofiev@cern.ch","295","Department of Physics and Institute for Advanced Study, Hong Kong University of Science and Technology, Clear Water Bay, Kowloon, Hong Kong","China"
"681563","Marchiori","Giovanni","G.","Giovanni.Marchiori@cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"490764","Nagasaka","Yasushi","Y.","nagasaka@cc.it-hiroshima.ac.jp","57","Faculty of Applied Information Science, Hiroshima Institute of Technology, Hiroshima","Japan"
"583587","Buanes","Trygve","T.","trygve.buanes@cern.ch","20","Department for Physics and Technology, University of Bergen, Bergen","Norway"
"379741","Camarri","Paolo","P.","paolo.camarri@roma2.infn.it","125","INFN Sezione di Roma Tor Vergata","Italy"
"405775","Kondo","Takahiko","T.","taka.kondo@kek.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"380016","Cavalli","Donatella","D.","donatella.cavalli@mi.infn.it","85","INFN Sezione di Milano","Italy"
"437331","Unel","Gokhan","G.","gokhan.unel@cern.ch","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"595835","Giugni","Danilo","D.","Danilo.Giugni@cern.ch","85","INFN Sezione di Milano","Italy"
"677874","Rubbo","Francesco","F.","Francesco.Rubbo@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"440381","Ward","Patricia","C.P.","cpw1@hep.phy.cam.ac.uk","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"732983","Mergelmeyer","Sebastian","S.","sebastian.mergelmeyer@cern.ch","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"662239","Kubota","Takashi","T.","takashi.kubota@cern.ch","82","School of Physics, University of Melbourne, Victoria","Australia"
"765290","De Maria","Antonio","A.","antonio.de.maria@cern.ch","111","INFN Sezione di Pisa","Italy"
"576169","Chen","Hucheng","H.","chc@bnl.gov","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"380953","Cavalli-Sforza","Matteo","M.","cavalli@ifae.es","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"730707","Balli","Fabrice","F.","fabrice.balli@cern.ch","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"477257","Gaycken","Goetz","G.","goetz.gaycken@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"641882","Hayward","Helen","H.S.","Helen.Hayward@cern.ch","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"731181","Peters","Yvonne","R.F.Y.","reinhild.peters@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"662723","Demers","Sarah","S.","Sarah.Marie.Demers@cern.ch","161","Department of Physics, Yale University, New Haven CT","United States of America"
"540457","Gabrielli","Alessandro","A.","alessandro.gabrielli@cern.ch","167","INFN Sezione di Bologna","Italy"
"702303","Vazquez Schroeder","Tamara","T.","tamara.vazquez.schroeder@cern.ch","34","CERN, Geneva","Switzerland"
"625739","Khodinov","Alexander","A.","Aleksandr.Khodinov@cern.ch","309","Tomsk State University, Tomsk","Russia"
"645063","Brandt","Gerhard","G.","gerhard.immanuel.brandt@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"727439","Morinaga","Masahiro","M.","masahiro.morinaga@cern.ch","242","Waseda University, Tokyo","Japan"
"386043","De Santo","Antonella","A.","antonella.de.santo@cern.ch","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"752103","Le","Brian","B.","brian.le@cern.ch","82","School of Physics, University of Melbourne, Victoria","Australia"
"727450","Kobayashi","Aine","A.","aine@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"390809","Fanti","Marcello","M.","marcello.fanti@mi.infn.it","85","INFN Sezione di Milano","Italy"
"505350","Kodys","Peter","P.","Peter.Kodys@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"547665","Hassani","Samira","S.","shassani@hep.saclay.cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"739005","Stucci","Stefania Antonia","S.A.","stefania.antonia.stucci@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"371218","Artamonov","Andrei","A.","artamono@mail.cern.ch","89","Institute for Theoretical and Experimental Physics of the National Research Centre Kurchatov Institute, Moscow","Russia"
"756206","Xi","Zhaoxu","Z.","zhaoxu.xi@cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"690101","Gramling","Johanna","J.","jgramlin@cern.ch","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"381556","Kourkoumelis","Christine","C.","ckourk@mail.cern.ch","15","Physics Department, National and Kapodistrian University of Athens, Athens","Greece"
"765366","Savic","Natascha","N.","Natascha.Savic@mpp.mpg.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"708184","David","Claire","C.","claire.david@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"693319","Buat","Quentin","Q.","quentin.buat@cern.ch","34","CERN, Geneva","Switzerland"
"682307","Benoit","Mathieu","M.","Mathieu.Benoit@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"648431","Marshall","Zach","Z.","zach.marshall@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"765410","Gao","Jun","J.","gjbondhh@163.com","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"663328","Aperio Bella","Ludovica","L.","ludovica.aperio.bella@cern.ch","34","CERN, Geneva","Switzerland"
"755737","Karentzos","Efstathios","E.","efstathios.karentzos@cern.ch","14","Physics Department, National Technical University of Athens, Zografou","Greece"
"709070","Hasib","Ahmed","A.","hasib.ahmed@ed.ac.uk","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"749382","Hagihara","Mutsuto","M.","mutsuto.hagihara@cern.ch","149","Division of Physics and Tomonaga Center for the History of the Universe, Faculty of Pure and Applied Sciences, University of Tsukuba, Tsukuba","Japan"
"746328","H\"{o}nle","Andreas","A.","hyperion@mpp.mpg.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"448819","Connell","Simon Henry","S.H.","Simon.Connell@cern.ch","260","Department of Mechanical Engineering Science, University of Johannesburg, Johannesburg","South Africa"
"700050","Simoniello","Rosa","R.","rosa.simoniello@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"607999","Shimojima","Makoto","M.","makoto.shimojima@cern.ch","95","Nagasaki Institute of Applied Science, Nagasaki","Japan"
"765059","Maznas","Ioannis","I.","jmaznas@gmail.com","143","Department of Physics, Aristotle University of Thessaloniki, Thessaloniki","Greece"
"684223","Ming","Yao","Y.","yming@cern.ch","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"615739","Ochi","Atsuhiko","A.","ochi@kobe-u.ac.jp","65","Graduate School of Science, Kobe University, Kobe","Japan"
"764609","Wang","Zirui","Z.","wangzirui7@gmail.com","279","School of Physics and Astronomy, Shanghai Jiao Tong University, KLPPAC-MoE, SKLPPC, Shanghai","China"
"748646","Wilk","Fabian","F.","fabian.wilk@postgrad.manchester.ac.uk","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"782652","Stegler","Martin","M.","martin.stegler@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"420190","Pallin","Dominique","D.","Dominique.Pallin@cern.ch","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"379610","Calafiura","Paolo","P.","pcalafiura@lbl.gov","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"677987","Anisenkov","Alexey","A.V.","Alexey.Anisenkov@cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"783761","Reynolds","Elliot","E.","etjr92@gmail.com","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"675148","Iordanidou","Kalliopi","K.","Kalliopi.Iordanidou@cern.ch","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"597125","Korotkova","Natalia","N.","Natalia.Korotkova@cern.ch","92","D.V. Skobeltsyn Institute of Nuclear Physics, M.V. Lomonosov Moscow State University, Moscow","Russia"
"672942","Mitrevski","Jovan","J.","Jovan.Mitrevski@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"384137","Cowan","Glen","G.","g.cowan@rhul.ac.uk","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"477766","Beck","Hans~Peter","H.P.","hans.peter.beck@cern.ch","22","Albert Einstein Center for Fundamental Physics and Laboratory for High Energy Physics, University of Bern, Bern","Switzerland"
"799659","Maerker","Max","M.","max.maerker@mailbox.tu-dresden.de","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"450836","Pasqualucci","Enrico","E.","Enrico.Pasqualucci@cern.ch","124","INFN Sezione di Roma","Italy"
"676779","Alpigiani","Cristiano","C.","cristiano.alpigiani@cern.ch","157","Department of Physics, University of Washington, Seattle WA","United States of America"
"475563","Maxfield","Stephen","S. J.","sjm@hep.ph.liv.ac.uk","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"692517","Ritsch","Elmar","E.","elmar.ritsch@cern.ch","34","CERN, Geneva","Switzerland"
"719494","Mittal","Monika","M.","monika.mittal@cern.ch","279","School of Physics and Astronomy, Shanghai Jiao Tong University, KLPPAC-MoE, SKLPPC, Shanghai","China"
"702286","Orlando","Nicola","N.","nicola.orlando@cern.ch","294","Department of Physics, University of Hong Kong, Hong Kong","China"
"752371","Penc","Ondrej","O.","ondrej.penc@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"799579","Takeda","Kosuke","K.","takeda@stu.kobe-u.ac.jp","65","Graduate School of Science, Kobe University, Kobe","Japan"
"730717","Liu","Bo","B.","Bringht1450@gmail.com","61","Department of Physics and Astronomy, Iowa State University, Ames IA","United States of America"
"668803","Di Nardo","Roberto","R.","roberto.di.nardo@cern.ch","164","Department of Physics, University of Massachusetts, Amherst MA","United States of America"
"703773","Drechsler","Eric","E.","Eric.Drechsler@cern.ch","133","Department of Physics, Simon Fraser University, Burnaby BC","Canada"
"749614","Chiu","Yu Him Justin","Y.H.","yu.him.justin.chiu@cern.ch","156","Department of Physics and Astronomy, University of Victoria, Victoria BC","Canada"
"584424","Sekhniaidze","Givi","G.","givi.sekhniaidze@na.infn.it","97","INFN Sezione di Napoli","Italy"
"705993","Leone","Robert","R.","Robert.Leone@cern.ch","12","Department of Physics, University of Arizona, Tucson AZ","United States of America"
"676028","Jakobsen","Sune","S.","Sune.Jakobsen@cern.ch","60","Institut f\"{u}r Astro-~und Teilchenphysik, Leopold-Franzens-Universit\"{a}t, Innsbruck","Austria"
"453510","Kupco","Alexander","A.","kupco@fzu.cz","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"726532","Hamano","Kenji","K.","kenji.hamano@cern.ch","156","Department of Physics and Astronomy, University of Victoria, Victoria BC","Canada"
"714489","Nagel","Martin","M.","Martin.Nagel@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"634491","Sadykov","Renat","R.","Renat.Sadykov@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"758550","Zhou","Mingliang","M.","mingliang.zhou@stonybrook.edu","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"748775","Paredes Saenz","Santiago Rafael","S.R.","santiago.paredes@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"766750","Ramirez Morales","Andres","A.","a.ramirezmorales@qmul.ac.uk","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"742892","Qin","Yang","Y.","yang.qin@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"583245","Soukharev","Andrey","A.M.","asoukhar@mail.cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"395358","Giagu","Stefano","S.","giagu@mail.cern.ch","124","INFN Sezione di Roma","Italy"
"725845","Pluth","Daniel","D.","daniel.pluth@cern.ch","61","Department of Physics and Astronomy, Iowa State University, Ames IA","United States of America"
"404801","Khubua","Jemal","J.","jemal.khubua@cern.ch","140","High Energy Physics Institute, Tbilisi State University, Tbilisi","Georgia"
"786985","Phipps","Michael William","M.W.","mphipps2@illinois.edu","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"810581","Heath","Matthew Peter","M.P.","s1643509@sms.ed.ac.uk","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"659582","Myska","Miroslav","M.","miroslav.myska@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"410759","Lozano Bahilo","Jose Julio","J.J.","julio.lozano@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"665825","Dietrich","Janet","J.","Janet.Dietrich@cern.ch","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"669084","Peralva","Bernardo","B.S.","bernardo.sotto-maior.peralva@cern.ch","270","Departamento de Engenharia El\'etrica, Universidade Federal de Juiz de Fora (UFJF), Juiz de Fora","Brazil"
"675154","Poettgen","Ruth","R.","ruth.poettgen@cern.ch","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"743965","Bruscino","Nello","N.","nello.bruscino@cern.ch","112","Department of Physics and Astronomy, University of Pittsburgh, Pittsburgh PA","United States of America"
"783941","Dziedzic","Bartosz Sebastian","B.S.","bartosz.dziedzic@cern.ch ","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"377164","Budagov","Ioulian","I.A.","budagov@mail.cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"642791","Britzger","Daniel","D.","daniel.britzger@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"478446","Mader","Wolfgang","W. F.","Wolfgang.Mader@cern.ch","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"758314","Kozakai","Chihiro","C.","kozakai@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"697019","Wang","Hulin","H.","hulin.wang@cern.ch","2","Department of Physics, University of Alberta, Edmonton AB","Canada"
"749094","Kremer","Jakub Andrzej","J.A.","jakub.andrzej.kremer@cern.ch","41","AGH University of Science and Technology, Faculty of Physics and Applied Computer Science, Krakow","Poland"
"377675","Bracinik","Juraj","J.","jb@hep.ph.bham.ac.uk","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"454570","Nagai","Koichi","K.","koichi.nagai@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"748611","Peri","Francesco","F.","francesco.peri@cern.ch","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"478556","Hays","Jonathan Michael","J.M.","jonathan.hays@cern.ch","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"379690","Rahal","Ghita","G.","Ghita.Rahal@cern.ch","217","Centre de Calcul de l'Institut National de Physique Nucl\'eaire et de Physique des Particules (IN2P3), Villeurbanne","France"
"663025","Grimm","Kathryn","K.","kathryn.grimm@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"438299","Vaniachine","Alexandre","A.","sacha.vaniachine@cern.ch","309","Tomsk State University, Tomsk","Russia"
"677154","Brooks","William","W.K.","william.brooks@usm.cl","205","Departamento de F\'isica, Universidad T\'ecnica Federico Santa Mar\'ia, Valpara\'iso","Chile"
"770847","Asimakopoulou","Eleni Myrto","E.M.","eleni.myrto.asimakopoulou@cern.ch","152","Department of Physics and Astronomy, University of Uppsala, Uppsala","Sweden"
"692951","Krizka","Karol","K.","karol.krizka@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"418150","Nickerson","Richard","R. B.","richard.nickerson@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"732769","Miucci","Antonio","A.","antonio.miucci@cern.ch","22","Albert Einstein Center for Fundamental Physics and Laboratory for High Energy Physics, University of Bern, Bern","Switzerland"
"417870","Nemecek","Stanislav","S.","Stanislav.Nemecek@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"682738","Tudorache","Valentina","V.","Valentina.Tudorache@cern.ch","30","Horia Hulubei National Institute of Physics and Nuclear Engineering, Bucharest","Romania"
"733962","Nomura","Marcelo Ayumu","M.A.","mail@marcelonomura.com","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"748687","Abidi","Syed Haider","S.H.","syed.haider.abidi@cern.ch","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"757283","Mullier","Geoffrey","G.A.","geoffrey.andre.mullier@cern.ch","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"482255","Huffman","Todd Brian","T.B.","todd.huffman@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"452558","Kortner","Oliver","O.","kortner@mppmu.mpg.de","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"821646","Li","Boyang","B.","boyang.li@cern.ch","298","Physics Department, Tsinghua University, Beijing","China"
"588036","Boisvert","Veronique","V.","veronique.boisvert@cern.ch","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"761730","Lo","Cheuk Yee","C.Y.","locheukyee@hotmail.com","294","Department of Physics, University of Hong Kong, Hong Kong","China"
"718822","Alexandre","Didier","D.","didier.alexandre@cern.ch","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"409951","Lipniacka","Anna","A.","anna.lipniacka@cern.ch","20","Department for Physics and Technology, University of Bergen, Bergen","Norway"
"760878","Sano","Yuta","Y.","yuta@hepl.phys.nagoya-u.ac.jp","188","Graduate School of Science and Kobayashi-Maskawa Institute, Nagoya University, Nagoya","Japan"
"754955","Saha","Puja","P.","puja.saha@cern.ch","191","Department of Physics, Northern Illinois University, DeKalb IL","United States of America"
"741462","Todt","Stefanie","S.","stefanie.todt@cern.ch","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"678948","Lie","Ki","K.","Ki.Lie@cern.ch","295","Department of Physics and Institute for Advanced Study, Hong Kong University of Science and Technology, Clear Water Bay, Kowloon, Hong Kong","China"
"485892","Laplace","Sandrine","S.","laplace@netc.fr","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"705750","Marjanovic","Marija","M.","Marija.Marjanovic@cern.ch","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"712929","Adamczyk","Leszek","L.","Leszek.Adamczyk@cern.ch","41","AGH University of Science and Technology, Faculty of Physics and Applied Computer Science, Krakow","Poland"
"628258","Bachas","Konstantinos","K.","konstantinos.bachas@cern.ch","69","INFN Sezione di Lecce","Italy"
"582147","Reznicek","Pavel","P.","pavel.reznicek@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"700170","Yoshihara","Keisuke","K.","Keisuke.Yoshihara@cern.ch","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"748717","Behera","Arabinda","A.","arabindabehera295@gmail.com","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"671116","Moss","Josh","J.","joshua.moss@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"410955","Lund-Jensen","Bengt","B.","blj@kth.se","135","Physics Department, Royal Institute of Technology, Stockholm","Sweden"
"763369","Dyckes","George  Ian","G.","george.dyckes@cern.ch","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"758646","D'Eramo","Louis","L.","louis.d'eramo@cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"762027","Trofymov","Artur","A.","artur.trofymov@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"520557","Wengler","Thorsten","T.","thorsten.wengler@cern.ch","34","CERN, Geneva","Switzerland"
"754590","Araujo Ferraz","Victor","V.","victor.araujo.ferraz@cern.ch","121","Universidade Federal do Rio De Janeiro COPPE/EE/IF, Rio de Janeiro","Brazil"
"753797","Crawley","Samuel Joseph","S.J.","samuel.joseph.crawley@cern.ch","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"798083","Rivera Vergara","Juan Cristobal","J.C.","jtrivera@uc.cl","204","Departamento de F\'isica, Pontificia Universidad Cat\'olica de Chile, Santiago","Chile"
"442032","Yabsley","Bruce","B.","Bruce.Yabsley@cern.ch","137","School of Physics, University of Sydney, Sydney","Australia"
"433450","Starchenko","Evgeny","E.A.","Evgueni.Startchenko@cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"389942","Elsing","Markus","M.","Markus.Elsing@cern.ch","34","CERN, Geneva","Switzerland"
"377795","Brandt","Andrew","A. ","brandta@uta.edu","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"666389","Dunford","Monica","M.","Monica.Dunford@cern.ch","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"490513","Sakamoto","Hiroshi","H. ","sakamoto@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"746789","Gessner","Gregor","G.","gregor.gessner@cern.ch","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"632538","Hance","Michael","M.","Michael.Hance@cern.ch","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"440673","Weidberg","Anthony","A.R.","tony.weidberg@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"706989","Zhu","Junjie","J.","junjie@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"471216","Sampsonidis","Dimitrios","D.","sampson@mail.cern.ch","143","Department of Physics, Aristotle University of Thessaloniki, Thessaloniki","Greece"
"582526","Berge","David","D.","David.Berge@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"754873","Bonilla","Johan Sebastian","J.S.","johan.sebastian.bonilla@cern.ch","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"672302","Stark","Jan","J.","stark@in2p3.fr","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"399081","Kozanecki","Witold","W.","witold@mail.cern.ch","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"771001","Scharmberg","Nicolas","N.","nicolas.scharmberg@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"451577","Teuscher","Richard","R. J.","Richard.Teuscher@cern.ch","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"763320","Rzehorz","Gerhard Ferdinand","G.F.","gerhard.rzehorz@gmx.de","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"740388","Leone","Sandra","S.","sandra.leone@cern.ch","111","INFN Sezione di Pisa","Italy"
"613857","Koi","Tatsumi","T.","tkoi@slac.stanford.edu","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"763004","Weirich","Marcel","M.","mweirich@students.uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"767262","Fabiani","Veronica","V.","fabiani.veronica@gmail.com","120","Institute for Mathematics, Astrophysics and Particle Physics, Radboud University Nijmegen/Nikhef, Nijmegen","Netherlands"
"749095","Janus","Piotr Andrzej","P.A.","piotr.andrzej.janus@cern.ch","41","AGH University of Science and Technology, Faculty of Physics and Applied Computer Science, Krakow","Poland"
"701270","Stabile","Alberto","A.","alberto.stabile@cern.ch","85","INFN Sezione di Milano","Italy"
"486175","Strandberg","Jonas","J.","jonas.strandberg@cern.ch","135","Physics Department, Royal Institute of Technology, Stockholm","Sweden"
"729853","Li","Bing","B.","bing.li@cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"755873","Bandyopadhyay","Anjishnu","A.","anjishnu.bandyopadhyay@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"742766","Gilles","Geoffrey","G.","geoffrey.gilles@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"376165","Boyko","Igor","I.R.","Igor.Boiko@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"412021","Mandi\'{c}","Igor","I.","igor.mandic@ijs.si","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"455931","Della Volpe","Domenico","D.","Domenico.Della.Volpe@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"692818","Morgenstern","Marcus","M.","marcus.matthias.morgenstern@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"376720","Garc\'ia","Carmen","C.","Carmen.Garcia@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"753015","Gagnon","Louis Guillaume","L.G.","louis.guillaume.gagnon@cern.ch","88","Group of Particle Physics, University of Montreal, Montreal QC","Canada"
"696602","Farrell","Steven","S.","Steven.Farrell@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"669189","Katzy","Judith","J.","judith.katzy@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"525385","Grabowska-Bold","Iwona","I.","Iwona.Grabowska@cern.ch","41","AGH University of Science and Technology, Faculty of Physics and Applied Computer Science, Krakow","Poland"
"678890","Keller","John","J.S.","John.Stakely.Keller@cern.ch","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"428028","Rozanov","Alexandre","A.","rozanov@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"761469","Liu","Hongbin","H.B.","hliu2@bnl.gov","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"380783","Castillo Gimenez","Victoria","V.","victoria.castillo@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"387344","Di Ciaccio","Anna","A.","anna.di.ciaccio@cern.ch","125","INFN Sezione di Roma Tor Vergata","Italy"
"557998","Tokushuku","Katsuo","K.","katsuo.tokushuku@kek.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"450753","Gagliardi","Guido","G.","Guido.Gagliardi@cern.ch","50","INFN Sezione di Genova","Italy"
"756525","Jiang","Hai","H.","hai.jiang@cern.ch","61","Department of Physics and Astronomy, Iowa State University, Ames IA","United States of America"
"617096","Salvatore","Daniela","D.","daniela.salvatore@cern.ch","39","INFN Gruppo Collegato di Cosenza, Laboratori Nazionali di Frascati","Italy"
"763406","Burr","Jonathan Thomas Peter","J.T.P.","jonathan.burr@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"644012","Kehoe","Robert","R.","kehoe@physics.smu.edu","44","Physics Department, Southern Methodist University, Dallas TX","United States of America"
"770876","Guerguichon","Antinea","A.","guerguichon@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"705144","Sen","Sourav","S.","sourav.sen@duke.edu","46","Department of Physics, Duke University, Durham NC","United States of America"
"399511","Hawkings","Richard John","R.J.","Richard.Hawkings@cern.ch","34","CERN, Geneva","Switzerland"
"753282","Biedermann","Dustin","D.","dustin.biedermann@cern.ch","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"433414","Stanek","Robert","R.W.","bob@hep.anl.gov","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"750163","Kaplan","Laser Seymour","L.S.","laser.seymour.kaplan@cern.ch","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"706409","Alonso","Francisco","F.","Francisco.Alonso@cern.ch","180","Instituto de F\'{i}sica La Plata, Universidad Nacional de La Plata and CONICET, La Plata","Argentina"
"674956","Soloshenko","Alexei","A.","solosh.phys@mail.ru","63","Joint Institute for Nuclear Research, Dubna","Russia"
"378580","Bruncko","Dusan","D.","bruncko@saske.sk","66","Department of Subnuclear Physics, Institute of Experimental Physics of the Slovak Academy of Sciences, Kosice","Slovak Republic"
"722286","Xu","Zijun","Z.","zijun.xu@cern.ch","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"737553","Sperlich","Dennis","D.","dennis.sperlich@cern.ch","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"729882","Seema","Pienpen","P.","pienpen.seema@cern.ch","183","Institut f\"{u}r Physik, Humboldt Universit\"{a}t zu Berlin, Berlin","Germany"
"490596","Khalil-Zada","Farkhad","F.","Farhad.Khalil-Zada@cern.ch","16","Institute of Physics, Azerbaijan Academy of Sciences, Baku","Azerbaijan"
"473872","Sykora","Ivan","I.","Ivan.Sykora@cern.ch","28","Faculty of Mathematics, Physics and Informatics, Comenius University, Bratislava","Slovak Republic"
"711772","Heng","Yang","Y.","Yang.Heng@cern.ch","159","Department of Physics, University of Wisconsin, Madison WI","United States of America"
"763092","Cukierman","Aviv Ruben","A.R.","acukierm@slac.stanford.edu","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"453330","Petersen","Brian","B.A.","Brian.petersen@cern.ch","34","CERN, Geneva","Switzerland"
"446287","Costanzo","Davide","D.","Davide.Costanzo@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"714556","Jansky","Roland","R.","roland.jansky@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"737200","Reiss","Andreas","A.","areiss@students.uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"676900","Tsiskaridze","Vakhtang","V.","Vakhtang.Tsiskaridze@cern.ch","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"391507","Ferrari","Arnaud","A.","arnaud.ferrari@physics.uu.se","152","Department of Physics and Astronomy, University of Uppsala, Uppsala","Sweden"
"708473","Bortolotto","Valerio","V.","Valerio.Bortolotto@cern.ch","125","INFN Sezione di Roma Tor Vergata","Italy"
"741127","Nayyar","Ruchika","R.","ruchika.nayyar@cern.ch","12","Department of Physics, University of Arizona, Tucson AZ","United States of America"
"437321","Unal","Guillaume","G.","Guillaume.Unal@cern.ch","34","CERN, Geneva","Switzerland"
"405584","Koffeman","Els","E.","Els.Koffeman@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"722772","Herrmann","Tim","T.","tim.herrmann@mailbox.tu-dresden.de","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"661408","Morley","Anthony Keith","A.K.","amorley@cern.ch","34","CERN, Geneva","Switzerland"
"638649","Tompkins","Lauren","L.","laurenat@stanford.edu","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"660650","Caudron","Julien","J.","julien.caudron@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"728972","Iturbe Ponce","Julia Mariana","J.M.","julia.iturbe@cern.ch","293","Department of Physics, Chinese University of Hong Kong, Shatin, N.T., Hong Kong","China"
"749889","Tian","Yun","Y.","yun.tian@cern.ch","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"749405","Mori","Daniel","D.","daniel.mori@cern.ch","133","Department of Physics, Simon Fraser University, Burnaby BC","Canada"
"739240","Hiti","Bojan","B.","bojan.hiti@ijs.si","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"608207","Stanecka","Ewa","E. ","ewa.stanecka@cern.ch","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"611075","Bogdanchikov","Alexander","A.G.","Alexandre.Bogdantchikov@cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"779801","Roland","Christophe Pol A","C.P.A.","rolandch@indiana.edu","59","Department of Physics, Indiana University, Bloomington IN","United States of America"
"398516","Haber","Carl","C.","chhaber@lbl.gov","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"732579","Meng","Lingxin","L.","lingxin.meng@cern.ch","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"663407","Strandberg","Sara","S.","sara.strandberg@cern.ch","134","Department of Physics, Stockholm University","Sweden"
"369730","Shabalina","Elizaveta","E.","elizaveta.shabalina@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"681074","Gao","Yanyan","Y.","yanyan.gao@cern.ch","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"726279","Pohl","David-leon","D.","pohl@physik.uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"756709","Le Quilleuc","Eloi","E.P.","eloi.le-quilleuc@cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"618458","Lyubushkin","Vladimir","V.","Vladimir.Lyubushkin@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"403390","Jones","Tim","T. J.","tjo@mail.cern.ch","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"644572","Leney","Katharine","K. J. C.","Katharine.Leney@cern.ch","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"378633","Bruni","Alessia","A.","alessia.bruni@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"754370","Hu","Shuyang","S.","shuyang.hu@cern.ch","279","School of Physics and Astronomy, Shanghai Jiao Tong University, KLPPAC-MoE, SKLPPC, Shanghai","China"
"436743","Trischuk","William","W.","william@physics.utoronto.ca","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"644697","Gonella","Laura","L.","laura.gonella@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"434256","Suk","Michal","M.","michal.suk@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"743783","Durglishvili","Archil","A.","archil.durglishvili@cern.ch","140","High Energy Physics Institute, Tbilisi State University, Tbilisi","Georgia"
"793123","Cheval\'erias","Thibault Jean Aim\'e","T.J.A.","thibault.chevalerias@cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"391104","Iconomidou-Fayard","Lydia","L.","lfayard@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"783624","Frizzell","Dylan Cooper","D.C.","dylan.frizzell@ou.edu","103","Homer L. Dodge Department of Physics and Astronomy, University of Oklahoma, Norman OK","United States of America"
"418516","Nilsson","Paul","P.","Paul.Nilsson@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"692448","Neumann","Manuel","M.","manuel.neumann@gmx.net","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"609503","Tanaka","Junichi","J. ","Junichi.Tanaka@cern.ch","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"696589","Andari","Nansi","N.","nansi.andari@cern.ch","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"430622","Schultz-Coulon","Hans-Christian","H-C.","coulon@kip.uni-heidelberg.de","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"434735","Talby","Mossadek","M.","talby@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"805149","Mdhluli","Joyful Elma","J.E.","joyemmie@gmail.com","261","School of Physics, University of the Witwatersrand, Johannesburg","South Africa"
"668219","Nikiforou","Nikiforos","N.","Nikiforos.Nikiforou@cern.ch","277","Department of Physics, University of Texas at Austin, Austin TX","United States of America"
"711554","Parida","Bibhuti","B.","bibhuti.parida@cern.ch","309","Tomsk State University, Tomsk","Russia"
"741370","Dehghanian","Nooshin","N.","nooshin.dehghanian@cern.ch","2","Department of Physics, University of Alberta, Edmonton AB","Canada"
"520178","Kordas","Kostantinos","K.","kostas.kordas@cern.ch","143","Department of Physics, Aristotle University of Thessaloniki, Thessaloniki","Greece"
"720180","Olsson","Joakim","M.J.R.","joakim.olsson@cern.ch","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"704456","Richter","Stefan","S.","stefan.richter@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"808881","Azoulay","Adam Maxwell","A.M.","aazoulay@yorku.ca","211","Department of Physics and Astronomy, York University, Toronto ON","Canada"
"658107","Arnaez","Olivier","O.","olivier.arnaez@cern.ch","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"673361","Backes","Moritz","M.","moritz.backes@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"805979","Liu","Yang","Y.","liuyang811@ihep.ac.cn","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"683401","Augsten","Kamil","K.","Kamil.Augsten@cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"438302","Mikestikova","Marcela","M.","Marcela.Mikestikova@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"662706","Monzani","Simone","S.","simone.monzani@cern.ch","85","INFN Sezione di Milano","Italy"
"784170","Zgubi\v{c}","Miha","M.","miha.zgubic@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"728483","Rados","Pere","P.","pere.rados@cern.ch","82","School of Physics, University of Melbourne, Victoria","Australia"
"658071","Moles-Valls","Regina","R.","moles@physik.uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"782253","Nindhito","Herjuno Rah","H.R.","herjunorahn@gmail.com","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"417670","Naumann","Thomas","T.","Thomas.Naumann@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"609953","Maeno","Tadashi","T.","tmaeno@bnl.gov","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"490614","Cheu","Elliott","E.","elliott@physics.arizona.edu","12","Department of Physics, University of Arizona, Tucson AZ","United States of America"
"739346","Gignac","Matthew","M.","matthew.gignac@cern.ch","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"384990","Dai","Tiesheng","T.","daits@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"747080","Palka","Marek","M.","marek.palka@cern.ch","282","Marian Smoluchowski Institute of Physics, Jagiellonian University, Krakow","Poland"
"426897","Roda","Chiara","C.","roda@mail.cern.ch","111","INFN Sezione di Pisa","Italy"
"814928","Thomas","David William","D.W.","david.thomas2012@live.rhul.ac.uk","73","Department of Physics, Royal Holloway University of London, Egham","United Kingdom"
"748780","Rettie","Sebastien","S.","sebastien.rettie@cern.ch","155","Department of Physics, University of British Columbia, Vancouver BC","Canada"
"385571","De Asmundis","Riccardo","R.","riccardo.deasmundis@na.infn.it","97","INFN Sezione di Napoli","Italy"
"638228","Kroeninger","Kevin","K.","kevin.kroeninger@cern.ch","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"448565","Le Dortz","Olivier","O.","ledortz@in2p3.fr","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"622710","Shiyakova","Mariya","M.","mariya.shiyakova@cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"637789","Haas","Andy","A.","ahaas@cern.ch","184","Department of Physics, New York University, New York NY","United States of America"
"665821","Chakraborty","Dhiman","D.","dchakrab@niu.edu","191","Department of Physics, Northern Illinois University, DeKalb IL","United States of America"
"674792","Erdmann","Johannes","J.","johannes.erdmann@cern.ch","45","Lehrstuhl f{\"u}r Experimentelle Physik IV, Technische Universit{\"a}t Dortmund, Dortmund","Germany"
"708109","Hoenig","Friedrich","F.","Friedrich.Hoenig@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"709983","Bortfeldt","Jonathan","J.","jonathan.bortfeldt@cern.ch","34","CERN, Geneva","Switzerland"
"749406","Huo","Peng","P.","peng.huo@cern.ch","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"414690","Merritt","Frank","F. S.","Frank.Merritt@cern.ch","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"372746","Baroncelli","Antonio","A.","toni.baroncelli@cern.ch","126","INFN Sezione di Roma Tre","Italy"
"396175","Goldfarb","Steven","S.","steven.goldfarb@cern.ch","82","School of Physics, University of Melbourne, Victoria","Australia"
"614996","Kim","Young-Kee","Y.K.","young-kee.kim@cern.ch","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"758047","Damp","Johannes Frederic","J.","johannes.frederic.damp@cern.ch","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"478423","Besson","Nathalie","N.","Nathalie.Besson@cern.ch","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"428899","Salt","Jos\'e","J.","salt@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"787820","Sherafati","Nima","N.","nimasherafati@cmail.carleton.ca","32","Department of Physics, Carleton University, Ottawa ON","Canada"
"399043","Hansen","J{\o}rgen Beck","J.B.","beck@nbi.dk","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"600953","\v{Z}ivkovi\'{c}","Lidija","L.","Lidija.Zivkovic@cern.ch","19","Institute of Physics, University of Belgrade, Belgrade","Serbia"
"733953","Brost","Elizabeth","E.","elizabeth.brost@cern.ch","191","Department of Physics, Northern Illinois University, DeKalb IL","United States of America"
"739102","Morgenstern","Stefanie","S.","stefanie.hanisch@cern.ch","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"704363","Sandoval","Carlos","C.","Carlos.Sandoval.Usme@cern.ch","203","Centro de Investigaci\'ones, Universidad Antonio Nari\~no, Bogota","Colombia"
"641984","Asquith","Lily","L.","lily.asquith@cern.ch","249","Department of Physics and Astronomy, University of Sussex, Brighton","United Kingdom"
"374063","Bensinger","James","J.R.","bensinger@brandeis.edu","27","Department of Physics, Brandeis University, Waltham MA","United States of America"
"619808","Bianchi","Riccardo Maria","R.M.","rbianchi@cern.ch","112","Department of Physics and Astronomy, University of Pittsburgh, Pittsburgh PA","United States of America"
"736966","Artz","Sebastian","S.","seartz@uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"815798","Herrmann","Maximilian Georg","M.G.","maximilian.herrmann@physik.uni-muenchen.de","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"655059","Piacquadio","Giacinto","G.","Giacinto.Piacquadio@cern.ch","136","Departments of Physics and Astronomy, Stony Brook University, Stony Brook NY","United States of America"
"439117","Viehhauser","Georg","G.H.A.","Georg.Viehhauser@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"395362","Gkialas","Ioannis","I.","ioannis.gkialas@cern.ch","15","Physics Department, National and Kapodistrian University of Athens, Athens","Greece"
"654601","Crescioli","Francesco","F.","francesco.crescioli@lpnhe.in2p3.fr","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"649354","Gwenlan","Claire","C.","c.gwenlan1@physics.ox.ac.uk","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"629087","Emeliyanov","Dmitry","D.","dmitry.emeliyanov@stfc.ac.uk","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"752614","Gugel","Ralf","R.","ralf.gugel@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"655606","Mi\~nano Moya","Mercedes","M.","mercedes.minano@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"739004","Pettee","Mariel","M.","mariel.pettee@yale.edu","161","Department of Physics, Yale University, New Haven CT","United States of America"
"392806","Francis","David","D.","David.Francis@cern.ch","34","CERN, Geneva","Switzerland"
"613342","Escalier","Marc","M.","escalier@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"730554","Pozo Astigarraga","Mikel Eukeni","M.E.","mpozoast@cern.ch","34","CERN, Geneva","Switzerland"
"753548","K\"ohler","Nicolas Maximilian","N.M.","nicolas.maximilian.koehler@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"749007","Melzer","Alexander","A.","melzer@physik.uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"679538","Torres","Heberth","H.","htorres@cern.ch","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"406181","Kurchaninov","Leonid","L.L.","Leonid.Kurchaninov@cern.ch","148","TRIUMF, Vancouver BC","Canada"
"661109","Zenin","Oleg","O.","Oleg.Zenin@cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"759791","Jeong","Namgyun","N.","namgyun.jeong@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"660102","Makovec","Nikola","N.","Nikola.Makovec@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"382686","Smizanska","Maria","M.","msmizans@mail.cern.ch","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"480263","Cerqueira","Augusto Santiago","A.S.","augusto@cern.ch","270","Departamento de Engenharia El\'etrica, Universidade Federal de Juiz de Fora (UFJF), Juiz de Fora","Brazil"
"699593","Chen","Chunhui","C.H.","chunhui.chen@cern.ch","61","Department of Physics and Astronomy, Iowa State University, Ames IA","United States of America"
"744527","Isacson","Max Fredrik","M.F.","max.isacson@physics.uu.se","152","Department of Physics and Astronomy, University of Uppsala, Uppsala","Sweden"
"677991","Ilic","Nikolina","N.","Nikolina.Ilic@cern.ch","120","Institute for Mathematics, Astrophysics and Particle Physics, Radboud University Nijmegen/Nikhef, Nijmegen","Netherlands"
"709575","Sacerdoti","Sabrina","S.","Sabrina.Sacerdoti@cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"500323","Mc Kee","Shawn Patrick","S.P.","mckee@mail.cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"477796","Barbero","Marlon","M.","Marlon.Barbero@cern.ch","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"739008","Pearson","Benjamin","B.","benjamin.pearson@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"662926","Greenwood","Zeno Dixon","Z.D.","Dick.Greenwood.Jr@cern.ch","192","Louisiana Tech University, Ruston LA","United States of America"
"756182","Stark","Giordon","G.H.","gstark@cern.ch","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"404084","Kanzaki","Junichi","J.","junichi.kanzaki@gmail.com","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"781716","Dias Do Vale","Tiago","T.","tvale@lip.pt","70","Laborat\'orio de Instrumenta\c{c}\~ao e F\'isica Experimental de Part\'iculas - LIP","Portugal"
"664736","Otono","Hidetoshi","H.","hidetoshi.otono@cern.ch","274","Research Center for Advanced Particle Physics and Department of Physics, Kyushu University, Fukuoka ","Japan"
"387875","Djama","Fares","F.","djama@cppm.in2p3.fr","40","CPPM, Aix-Marseille Universit\'e, CNRS/IN2P3, Marseille","France"
"708707","Palacino","Gabriel","G.","gabriel.palacino@cern.ch","59","Department of Physics, Indiana University, Bloomington IN","United States of America"
"735090","Asbah","Nedaa Alexandra","N.","nedaa.asbah@cern.ch","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"406121","Kukhtin","Victor","V.","vkukhtin@mail.cern.ch","63","Joint Institute for Nuclear Research, Dubna","Russia"
"576553","Sioli","Maximiliano","M.","m.sioli@cern.ch","167","INFN Sezione di Bologna","Italy"
"660400","Stewart","Graeme","G. A.","Graeme.Andrew.Stewart@cern.ch","34","CERN, Geneva","Switzerland"
"396514","Gorbounov","Petr Andreevich","P.A.","Petr.Gorbounov@cern.ch","89","Institute for Theoretical and Experimental Physics of the National Research Centre Kurchatov Institute, Moscow","Russia"
"440900","Wermes","Norbert","N.","wermes@uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"375707","Blazek","Tomas","T.","blazek@fmph.uniba.sk","28","Faculty of Mathematics, Physics and Informatics, Comenius University, Bratislava","Slovak Republic"
"399246","Harrison","Paul Fraser","P.F.","p.f.harrison@warwick.ac.uk","271","Department of Physics, University of Warwick, Coventry","United Kingdom"
"710589","Garc\'ia Pascual","Juan Antonio","J.A.","juanan318@gmail.com","18","Institute of High Energy Physics, Chinese Academy of Sciences, Beijing","China"
"540661","Kazanin","Vassili","V.F.","Vassili.Kazanine@cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"425730","Rembser","Christoph","C.","Christoph.Rembser@cern.ch","34","CERN, Geneva","Switzerland"
"814715","Barbe","William Mickael","W.M.","william.barbe@clermont.in2p3.fr","36","LPC, Universit\'e Clermont Auvergne, CNRS/IN2P3, Clermont-Ferrand","France"
"732158","Winter","Benedict Tobias","B.T.","benedict.tobias.winter@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"751143","Wang","Ann Miao","A.M.","anwang@cern.ch","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"392705","Fox","Harald","H.","h.fox@lancaster.ac.uk","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"704974","Looper","Kristina Anne","K.A.","kristina.anne.looper@cern.ch","101","Ohio State University, Columbus OH","United States of America"
"754624","Sideras Haddad","Elias","E.","elias.sideras.haddad@cern.ch","261","School of Physics, University of the Witwatersrand, Johannesburg","South Africa"
"719208","D'onofrio","Adelina","A.","adelina.donofrio@qmul.ac.uk","117","School of Physics and Astronomy, Queen Mary University of London, London","United Kingdom"
"664871","Zaidan","Remi","R.","Remi.Zaidan@cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"734906","Biondi","Silvia","S.","silvia.biondi@cern.ch","167","INFN Sezione di Bologna","Italy"
"471219","Sampsonidou","Despoina","D.","despoina.sampsonidou@cern.ch","143","Department of Physics, Aristotle University of Thessaloniki, Thessaloniki","Greece"
"672562","Istin","Serhat","S.","istins@gmail.com","141","Department of Physics, Technion, Israel Institute of Technology, Haifa","Israel"
"708505","Diamond","Miriam","M.","Miriam.Diamond@cern.ch","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"442220","Young","Charles","C.","young@slac.stanford.edu","185","SLAC National Accelerator Laboratory, Stanford CA","United States of America"
"496810","Vorobel","Vit","V.","vit.vorobel@mff.cuni.cz","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"783991","McNicol","Christopher John","C.J.","c.mcnicol@warwick.ac.uk","271","Department of Physics, University of Warwick, Coventry","United Kingdom"
"702401","Lorenz","Jeanette","J.","jeanette.miriam.lorenz@cern.ch","93","Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, M\"unchen","Germany"
"442751","Zerwas","Dirk","D.","zerwas@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"414677","Merola","Leonardo","L.","leonardo.merola@na.infn.it","97","INFN Sezione di Napoli","Italy"
"757394","Podberezko","Pavel","P.","ppodberezko@gmail.com","100","Novosibirsk State University Novosibirsk","Russia"
"705542","Gabrielli","Andrea","A.","andrea.gabrielli@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"518998","Talyshev","Alexey","A.A.","talyshev@mail.cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"739665","Batista","Santiago Juan","S.J.","santiago.juan.batista@cern.ch","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"701038","Kosek","Tomas","T.","Tomas.Kosek@cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"643206","Yu","Jaehoon","J. ","jaehoonyu@uta.edu","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"677930","Sinev","Nikolai","N.B.","sinev@slac.stanford.edu","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"369110","Abramowicz","Halina","H.","halina@mail.cern.ch","142","Raymond and Beverly Sackler School of Physics and Astronomy, Tel Aviv University, Tel Aviv","Israel"
"429740","Schaffer","Arthur","A.C.","schaffer@mail.cern.ch","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"384543","Cuhadar Donszelmann","Tulay","T.","Tulay.Cuhadar.Donszelmann@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"768263","Cai","Huacheng","H.","hcai12@illinois.edu","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"752488","Jivan","Harshna","H.","harshna.jivan@cern.ch","261","School of Physics, University of the Witwatersrand, Johannesburg","South Africa"
"699061","Ochoa","Ines","I.","miochoa@mail.cern.ch","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"425894","Rescigno","Marco","M.","Marco.Rescigno@cern.ch","124","INFN Sezione di Roma","Italy"
"736740","Arratia","Miguel","M.","migue.arratia@gmail.com","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"719142","Bailey","Adam","A. J.","adam.bailey.2008@my.bristol.ac.uk","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"382502","Chudoba","Jiri","J.","Jiri.Chudoba@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"751549","Amadio","Brian Thomas","B.T.","btamadio@gmail.com","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"680686","Redelbach","Andreas","A.","andreas.ralph.redelbach@cern.ch","210","Fakult\"at f\"ur Physik und Astronomie, Julius-Maximilians-Universit\"at W\"urzburg, W\"urzburg","Germany"
"414894","Meyer","Jean-Pierre","J-P.","jpmeyer@hep.saclay.cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"673318","Grefe","Christian","C.","christian.grefe@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"814548","Spiteri","Dwayne Patrick","D.P.","d.spiteri.1@research.gla.ac.uk","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"698372","Ju","Xiangyang","X.","xiangyang.ju@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"796424","Hohov","Dmytro","D.","hohov@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"742269","Mwewa","Chilufya","C.","chilufya.mwewa@cern.ch","278","Department of Physics, University of Cape Town, Cape Town","South Africa"
"405283","Klimentov","Alexei","A.","Alexei.Klimentov@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"783433","Valente","Marco","M.","marco.valente1992@gmail.com","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"714430","Cheremushkina","Evgeniya","E.","evgenia.cheremushkina@cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"429183","Sannino","Mario","M.","mario.sannino@cern.ch","50","INFN Sezione di Genova","Italy"
"737829","Carney","Rebecca","R.M.D.","rebecca.carney@cern.ch","134","Department of Physics, Stockholm University","Sweden"
"720922","Rosten","Rachel","R.","rachel.rosten@cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"781581","Ng","Ying Wun Yvonne","Y.W.Y.","ywng@uci.edu","62","Department of Physics and Astronomy, University of California Irvine, Irvine CA","United States of America"
"441311","Williams","Hugh","H.H.","williams@hep.upenn.edu","109","Department of Physics, University of Pennsylvania, Philadelphia PA","United States of America"
"407183","Laforge","Bertrand","B.","laforge@lpnhe.in2p3.fr","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"439241","Villa","Mauro","M.","villa@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"423780","Pospisil","Stanislav","S.","pospisil@mail.cern.ch","115","Czech Technical University in Prague, Prague","Czech Republic"
"456043","Lee","Shih-Chang","S.C.","Shih-Chang.Lee@cern.ch","138","Institute of Physics, Academia Sinica, Taipei","Taiwan"
"400448","Shapiro","Marjorie","M.","mdshapiro@lbl.gov","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"737605","Fomin","Nikolai","N.","fominik@gmail.com","20","Department for Physics and Technology, University of Bergen, Bergen","Norway"
"405920","Korcyl","Krzysztof","K. ","krzysztof.korcyl@ifj.edu.pl","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"743266","Madaffari","Daniele","D.","dmadaffa@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"413877","Mazini","Rachid","R.","Rachid.Mazini@cern.ch","138","Institute of Physics, Academia Sinica, Taipei","Taiwan"
"754267","Zhulanov","Vladimir","V.","vladimir.zhulanov@cern.ch","100","Novosibirsk State University Novosibirsk","Russia"
"608973","Makida","Yasuhiro","Y.","yasuhiro.makida@kek.jp","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"750440","Suzuki","Shota","S.","shota.suzuki@cern.ch","64","KEK, High Energy Accelerator Research Organization, Tsukuba","Japan"
"415146","Middleton","Robin","R.P.","robin.middleton@stfc.ac.uk","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"761187","Koenig","Philipp","P.T.","phil.koenig@uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"379805","Campanelli","Mario","M.","Mario.Campanelli@cern.ch","74","Department of Physics and Astronomy, University College London, London","United Kingdom"
"523838","Avolio","Giuseppe","G.","avolio@mail.cern.ch","34","CERN, Geneva","Switzerland"
"419542","Orestano","Domizia","D.","orestano@mail.cern.ch","126","INFN Sezione di Roma Tre","Italy"
"753975","Fawcett","William James","W.J.","william.james.fawcett@cern.ch","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"755366","Yap","Yee Chinn","Y.C.","yee.chinn.yap@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"755510","Vicente Barreto Pinto","Mateus","M.","mvicente@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"669033","Bethani","Agni","A.","agni.bethani@cern.ch","79","School of Physics and Astronomy, University of Manchester, Manchester","United Kingdom"
"748778","Pokharel","Ishan","I.","ishan.pokharel@cern.ch","197","II. Physikalisches Institut, Georg-August-Universit\"{a}t G\"ottingen, G\"ottingen","Germany"
"427274","Romaniouk","Anatoli","A.","anatoli.romaniouk@cern.ch","91","National Research Nuclear University MEPhI, Moscow","Russia"
"631508","Ferretti","Claudio","C.","claudiof@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"758549","Yamatani","Masahiro","M.","yamatani@icepp.s.u-tokyo.ac.jp","145","International Center for Elementary Particle Physics and Department of Physics, University of Tokyo, Tokyo","Japan"
"424858","Ragusa","Francesco","F.","francesco.ragusa@mi.infn.it","85","INFN Sezione di Milano","Italy"
"760737","Zou","Rui","R.","rzou@uchicago.edu","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"736255","Maeland","Steffen","S.","steffen.maeland@cern.ch","20","Department for Physics and Technology, University of Bergen, Bergen","Norway"
"474312","Torrence","Eric","E.","Eric.Torrence@cern.ch","179","Center for High Energy Physics, University of Oregon, Eugene OR","United States of America"
"765154","Liu","Peilian","P.","peilianliu@lbl.gov","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"606827","Gerbaudo","Davide","D.","davide.gerbaudo@cern.ch","17","Institut de F\'isica d'Altes Energies (IFAE), Barcelona Institute of Science and Technology, Barcelona","Spain"
"677153","Kretzschmar","Jan","J.","jkretz@hep.ph.liv.ac.uk","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"741875","Liu","Bingxuan","B.L","bingivy@gmail.com","11","High Energy Physics Division, Argonne National Laboratory, Argonne IL","United States of America"
"419412","Olszowska","Jolanta","J. ","Jolanta.Olszowska@cern.ch","42","Institute of Nuclear Physics Polish Academy of Sciences, Krakow","Poland"
"380877","Cattai","Ariella","A.","Ariella.Cattai@cern.ch","34","CERN, Geneva","Switzerland"
"698013","Rieck","Patrick","P.","patrick.rieck@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"676128","Pinamonti","Michele","M.","Michele.Pinamonti@cern.ch","125","INFN Sezione di Roma Tor Vergata","Italy"
"735124","Li","Changqiao","C-Q.","lcq@mail.ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"582911","Rurikova","Zuzana","Z.","Zuzana.Rurikova@cern.ch","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"678518","Adelman","Jahred","J.","jahreda@gmail.com","191","Department of Physics, Northern Illinois University, DeKalb IL","United States of America"
"706308","Becker","Maurice","M.","mauriceb@students.uni-mainz.de","78","Institut f\"{u}r Physik, Universit\"{a}t Mainz, Mainz","Germany"
"710552","Sahinsoy","Merve","M.","Merve.Sahinsoy@cern.ch","56","Kirchhoff-Institut f\"{u}r Physik, Ruprecht-Karls-Universit\"{a}t Heidelberg, Heidelberg","Germany"
"708720","Argyropoulos","Spyridon","S.","spyridon.argyropoulos@cern.ch","195","University of Iowa, Iowa City IA","United States of America"
"753608","Kanjir","Luka","L.","luka.kanjir@cern.ch","72","Department of Experimental Particle Physics, Jo\v{z}ef Stefan Institute and Department of Physics, University of Ljubljana, Ljubljana","Slovenia"
"707599","Ancu","Lucian Stefan","L.S.","Lucian.Stefan.Ancu@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"638501","Sugaya","Yorihito","Y.","sugaya@rcnp.osaka-u.ac.jp","168","Graduate School of Science, Osaka University, Osaka","Japan"
"630050","Anastopoulos","Christos","C.","Christos.Anastopoulos@cern.ch","130","Department of Physics and Astronomy, University of Sheffield, Sheffield","United Kingdom"
"776660","Islam","Wasikul","W.","wasikul@okstate.edu","178","Department of Physics, Oklahoma State University, Stillwater OK","United States of America"
"819749","Rej","Amartya","A.","rej@hep.physik.uni-siegen.de","132","Department Physik, Universit\"{a}t Siegen, Siegen","Germany"
"750929","Pogrebnyak","Ivan","I.","ivanp@msu.edu","84","Department of Physics and Astronomy, Michigan State University, East Lansing MI","United States of America"
"763372","Barranco Navarro","Laura","L.","laura.barranco@ific.uv.es","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"395326","Giacobbe","Benedetto","B.","Benedetto.Giacobbe@cern.ch","167","INFN Sezione di Bologna","Italy"
"781891","Noguchi","Yohei","Y.","ynoguchi@scphys.kyoto-u.ac.jp","67","Faculty of Science, Kyoto University, Kyoto","Japan"
"734466","Alberghi","Gian Luigi","G.L.","alberghi@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"811062","Hill","Kurt Keys","K.K.","kurt.hill@colorado.edu","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"742451","Lefebvre","Benoit","B.","benoit.lefebvre@cern.ch","81","Department of Physics, McGill University, Montreal QC","Canada"
"487989","Burdin","Sergey","S.","Sergey.Burdin@cern.ch","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"408706","Leggett","Charles","C.","cgleggett@lbl.gov","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"815043","Pacey","Holly Ann","H.A.","hp341@cam.ac.uk","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"623542","Martin dit Latour","Bertrand","B.","Bertrand.Martin.Dit.Latour@cern.ch","20","Department for Physics and Technology, University of Bergen, Bergen","Norway"
"676018","Rinaldi","Lorenzo","L.","Lorenzo.Rinaldi@bo.infn.it","167","INFN Sezione di Bologna","Italy"
"401102","Hostachy","Jean-Yves","J-Y.","Jean-Yves.Hostachy@lpsc.in2p3.fr","52","LPSC, Universit\'e Grenoble Alpes, CNRS/IN2P3, Grenoble INP, Grenoble","France"
"694207","Lo Sterzo","Francesco","F.","francesco.lo.sterzo@cern.ch","44","Physics Department, Southern Methodist University, Dallas TX","United States of America"
"640367","Fleischmann","Philipp","P.","Philipp.Fleischmann@cern.ch","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"644725","Kajomovitz","Enrique","E.","enrique.kajomovitz@gmail.com","141","Department of Physics, Technion, Israel Institute of Technology, Haifa","Israel"
"716020","Poley","Anne-luise","A.","Anne-luise.Poley@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"614357","Serfon","Cedric","C.","cedric.serfon@cern.ch","105","Department of Physics, University of Oslo, Oslo","Norway"
"696090","Lee","Lawrence","L.","lawrence.lee.jr@cern.ch","54","Laboratory for Particle Physics and Cosmology, Harvard University, Cambridge MA","United States of America"
"384425","Crosetti","Giovanni","G.","crosetti@fis.unical.it","39","INFN Gruppo Collegato di Cosenza, Laboratori Nazionali di Frascati","Italy"
"699605","Mcfayden","Josh","J.A.","Joshua.Angus.Mcfayden@cern.ch","34","CERN, Geneva","Switzerland"
"406267","Kowalski","Tadeusz","T. Z. ","kowalski@novell.ftj.agh.edu.pl","41","AGH University of Science and Technology, Faculty of Physics and Applied Computer Science, Krakow","Poland"
"702340","Zacharis","Georgios","G.","Georgios.Zacharis@cern.ch","14","Physics Department, National Technical University of Athens, Zografou","Greece"
"623471","Beddall","Ayda","A.","Ayda.Beddall@cern.ch","257","Department of Physics Engineering, Gaziantep University, Gaziantep","Turkey"
"759315","Liem","Sebastian","S.","sebastian@liem.se","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"616611","Faucci Giannelli","Michele","M.","michele.faucci.giannelli@ed.ac.uk","248","SUPA - School of Physics and Astronomy, University of Edinburgh, Edinburgh","United Kingdom"
"373076","Battaglia","Marco","M.","marco.battaglia@cern.ch","128","Santa Cruz Institute for Particle Physics, University of California Santa Cruz, Santa Cruz CA","United States of America"
"414136","McPherson","Robert","R.A.","Robert.Mcpherson@cern.ch","156","Department of Physics and Astronomy, University of Victoria, Victoria BC","Canada"
"503903","Barone","Gaetano","G.","Gaetano.Barone@cern.ch","29","Physics Department, Brookhaven National Laboratory, Upton NY","United States of America"
"678299","Owen","Mark","M.","mark.andrew.owen@cern.ch","51","SUPA - School of Physics and Astronomy, University of Glasgow, Glasgow","United Kingdom"
"387840","Dittus","Fridolin","F.","Fido.Dittus@cern.ch","34","CERN, Geneva","Switzerland"
"753194","Jimenez Pena","Javier","J.","javier.jimenez.pena@cern.ch","154","Instituto de F\'isica Corpuscular (IFIC), Centro Mixto Universidad de Valencia - CSIC, Valencia","Spain"
"667721","Vukotic","Ilija","I.","Ilija.Vukotic@cern.ch","35","Enrico Fermi Institute, University of Chicago, Chicago IL","United States of America"
"739093","Lanfermann","Marie Christine","M.C.","marie.christine.lanfermann@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"701848","St\"arz","Steffen","S.","Steffen.Staerz@cern.ch","81","Department of Physics, McGill University, Montreal QC","Canada"
"704992","Govender","Nicolin","N.","govender.nicolin@gmail.com","260","Department of Mechanical Engineering Science, University of Johannesburg, Johannesburg","South Africa"
"797380","Beisiegel","Florian","F.","beisiegel@physik.uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"630045","Alvarez Gonzalez","Barbara","B.","Barbara.Alvarez.Gonzalez@cern.ch","34","CERN, Geneva","Switzerland"
"399645","Hedberg","Vincent","V.","Vincent.Hedberg@cern.ch","75","Fysiska institutionen, Lunds universitet, Lund","Sweden"
"420401","Papadopoulou","Theodora","T.D.","papa@mail.cern.ch","14","Physics Department, National Technical University of Athens, Zografou","Greece"
"743291","Todome","Kazuki","K.","kazuki.todome@cern.ch","243","Department of Physics, Tokyo Institute of Technology, Tokyo","Japan"
"390257","Errede","Steven","S.","serrede@illinois.edu","58","Department of Physics, University of Illinois, Urbana IL","United States of America"
"518717","Lester","Christopher","C.G.","lester@hep.phy.cam.ac.uk","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"760620","Zhang","Guangyi","G.","gyz004@mail.ustc.edu.cn","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"616329","Nikolopoulos","Konstantinos","K.","Konstantinos.Nikolopoulos@cern.ch","23","School of Physics and Astronomy, University of Birmingham, Birmingham","United Kingdom"
"484463","Safai Tehrani","Francesco","F.","francesco.safai.tehrani@cern.ch","124","INFN Sezione di Roma","Italy"
"748720","Norjoharuddeen","Nurfikri","N.","nurfikri.BIN.NORJOHARUDDEEN@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"748776","Pasuwan","Patrawan","P.","patrawanpasuwan@gmail.com","134","Department of Physics, Stockholm University","Sweden"
"378912","Bugge","Magnar Kopangen","M.K.","magnar.kopangen.bugge@cern.ch","105","Department of Physics, University of Oslo, Oslo","Norway"
"472088","Negri","Andrea","A.","andrea.negri@pv.infn.it","108","INFN Sezione di Pavia","Italy"
"796168","Mirto","Alessandro","A.","alessandro.mirto@le.infn.it","69","INFN Sezione di Lecce","Italy"
"432773","Solovyanov","Oleg","O.V.","solovian@mail.cern.ch","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"721533","Lehmann","Niklaus","N.","nlehmann@uni-wuppertal.de","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"473000","Ocariz","Jose","J.","Jose.Humberto.Ocariz@cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"754959","Hladik","Ondrej","O.","ondrej.hladik@cern.ch","113","Institute of Physics of the Czech Academy of Sciences, Prague","Czech Republic"
"817142","Delabat Diaz","Yasiel","Y.","yasiel.delabat.diaz@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"739250","Xu","Wenhao","W.","xuwenhao@umich.edu","83","Department of Physics, University of Michigan, Ann Arbor MI","United States of America"
"751758","Tarek Abouelfadl Mohamed","Ahmed","A.","ahmed.tarek.abouelfadl.mohamed@cern.ch","107","LPNHE, Sorbonne Universit\'e, Paris Diderot Sorbonne Paris Cit\'e, CNRS/IN2P3, Paris","France"
"790540","Sullivan","Matthew James","M.J.","sgmsulli@liverpool.ac.uk","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"669334","Moreno Ll\'acer","Mar\'ia","M.","Maria.Moreno.Llacer@cern.ch","34","CERN, Geneva","Switzerland"
"643520","Guillemin","Thibault","T.","Thibault.Guillemin@cern.ch","9","LAPP, Universit\'e Grenoble Alpes, Universit\'e Savoie Mont Blanc, CNRS/IN2P3, Annecy","France"
"376893","Bortoletto","Daniela","D.","daniela.bortoletto@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"692855","Tu","Yanjun","Y.","yanjun.tu@cern.ch","294","Department of Physics, University of Hong Kong, Hong Kong","China"
"679388","Dawe","Edmund","E.","noel.dawe@cern.ch","82","School of Physics, University of Melbourne, Victoria","Australia"
"606099","Gallop","Bruce","B.J.","Bruce.Gallop@cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"434958","Tas","Petr","P.","petrtas@mail.cern.ch","114","Charles University, Faculty of Mathematics and Physics, Prague","Czech Republic"
"747969","Havener","Laura Brittany","L.B.","laura.brittany.havener@cern.ch","37","Nevis Laboratory, Columbia University, Irvington NY","United States of America"
"761942","Madysa","Nico","N.","nico.madysa@mailbox.tu-dresden.de","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"708322","Narayan","Rohin","R.","Rohin.Narayan@cern.ch","277","Department of Physics, University of Texas at Austin, Austin TX","United States of America"
"759208","Vishwakarma","Akanksha","A.","akanksha.vishwakarma@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"376803","Borisov","Anatoly","A.","Anatoly.Borisov@ihep.ru","116","Institute for High Energy Physics of the National Research Centre Kurchatov Institute, Protvino","Russia"
"759147","Denysiuk","Denys","D.","denys.denysiuk@cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"430649","Schune","Philippe","Ph.","schune@hep.saclay.cea.fr","127","IRFU, CEA, Universit\'e Paris-Saclay, Gif-sur-Yvette","France"
"404752","Khanov","Alexander","A.","khanov@cern.ch","178","Department of Physics, Oklahoma State University, Stillwater OK","United States of America"
"735538","Boerner","Daniela","D.","daniela.boerner@cern.ch","160","Fakult{\"a}t f{\"u}r Mathematik und Naturwissenschaften, Fachgruppe Physik, Bergische Universit\"{a}t Wuppertal, Wuppertal","Germany"
"763180","Malone","Claire","C.","cnbm2@cam.ac.uk","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"552584","Amelung","Christoph","C.","Christoph.Amelung@cern.ch","27","Department of Physics, Brandeis University, Waltham MA","United States of America"
"386641","Dell'Acqua","Andrea","A.","Andrea.Dellacqua@cern.ch","34","CERN, Geneva","Switzerland"
"385043","Dam","Mogens","M.","dam@nbi.dk","38","Niels Bohr Institute, University of Copenhagen, Copenhagen","Denmark"
"782305","Klapdor-Kleingrothaus","Thorwald","T.","thorwald.klapdor-kleingrothaus@physik.uni-freiburg.de","48","Physikalisches Institut, Albert-Ludwigs-Universit\"{a}t Freiburg, Freiburg","Germany"
"701198","Barton","Adam Edward","A.E.","adam.barton@cern.ch","68","Physics Department, Lancaster University, Lancaster","United Kingdom"
"372803","Barreiro","Fernando","F.","fernando.barreiro@uam.es","77","Departamento de F\'isica Teorica C-15 and CIAFF, Universidad Aut\'onoma de Madrid, Madrid","Spain"
"374092","Bentvelsen","Stan","S.","stanb@mail.cern.ch","3","Nikhef National Institute for Subatomic Physics and University of Amsterdam, Amsterdam","Netherlands"
"659210","Zinonos","Zinonas","Z.","zinonas.zinonos@cern.ch","94","Max-Planck-Institut f\"ur Physik (Werner-Heisenberg-Institut), M\"unchen","Germany"
"731766","Bernlochner","Florian Urs","F.U.","florian.bernlochner@cern.ch","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"659495","Frost","James","J.A.","james.frost@cern.ch","106","Department of Physics, Oxford University, Oxford","United Kingdom"
"405309","Klioutchnikova","Tatiana","T.","Tatiana.Klioutchnikova@cern.ch","34","CERN, Geneva","Switzerland"
"722753","Paolozzi","Lorenzo","L.","lorenzo.paolozzi@cern.ch","49","D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve, Gen\`eve","Switzerland"
"419625","Orr","Robert","R.S.","orr@physics.utoronto.ca","147","Department of Physics, University of Toronto, Toronto ON","Canada"
"677574","Manjarres Ramos","Joany","J.","Joany.Andreina.Manjarres.Ramos@cern.ch","176","Institut f\"{u}r Kern-~und Teilchenphysik, Technische Universit\"{a}t Dresden, Dresden","Germany"
"403839","Kado","Marumi","M.","kado@lal.in2p3.fr","104","LAL, Universit\'e Paris-Sud, CNRS/IN2P3, Universit\'e Paris-Saclay, Orsay","France"
"370493","Andreazza","Attilio","A.","Attilio.Andreazza@cern.ch","85","INFN Sezione di Milano","Italy"
"764608","Lu","Miaoran","M.","longwillsas@gmail.com","55","Department of Modern Physics and State Key Laboratory of Particle Detection and Electronics, University of Science and Technology of China, Hefei","China"
"595953","Cheung","Kingman","K.","kingman.cheung@cern.ch","302","Department of Physics, National Tsing Hua University, Hsinchu","Taiwan"
"374306","Beringer","J\"urg","J.","Juerg.Beringer@cern.ch","21","Physics Division, Lawrence Berkeley National Laboratory and University of California, Berkeley CA","United States of America"
"531114","Usai","Giulio","G.","Giulio.Usai@cern.ch","13","Department of Physics, University of Texas at Arlington, Arlington TX","United States of America"
"767339","McKay","Madalyn","M.A.","mckaym@smu.edu","44","Physics Department, Southern Methodist University, Dallas TX","United States of America"
"399567","Haywood","Stephen","S.J.","Stephen.Haywood@cern.ch","118","Particle Physics Department, Rutherford Appleton Laboratory, Didcot","United Kingdom"
"742813","Gasnikova","Ksenia","K.","ksenia.gasnikova@desy.de","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"700205","Buttinger","William","W.","William.Buttinger@cern.ch","34","CERN, Geneva","Switzerland"
"733016","Arslan","Ozan","O.","arslan@physik.uni-bonn.de","25","Physikalisches Institut, Universit\"{a}t Bonn, Bonn","Germany"
"659967","Bloch","Ingo","I.","Ingo.Bloch@cern.ch","182","Deutsches Elektronen-Synchrotron DESY, Hamburg and Zeuthen","Germany"
"661331","Gwilliam","Carl","C.B.","Carl.Bryan.Gwilliam@cern.ch","71","Oliver Lodge Laboratory, University of Liverpool, Liverpool","United Kingdom"
"671764","Mallik","Usha","U.","usha-mallik@uiowa.edu","195","University of Iowa, Iowa City IA","United States of America"
"477920","Hommels","Bart","B.H.","hommels@hep.phy.cam.ac.uk","31","Cavendish Laboratory, University of Cambridge, Cambridge","United Kingdom"
"766071","Cao","Yumeng","Y.","ycao31@illinois.edu","58","Department of Physics, University of Illinois, Urbana IL","United States of America"


==> atlas_authlist_exceptions.txt <==
# Exception list for TOPQ-2016-11 with reference date 2018-08-29
# Last updated on 07-DEC-18
# Exception list for paper ID TOPQ-2016-11 on date December 7th, 2018 at 9:05am


% Created with Glance <Atlas.Glance@cern.ch>
